74.38 Tb/s Transmission Over 6300 km Single Mode Fiber with Hybrid EDFA/Raman Amplifiers

Transmission of 306x35 GBd, dual polarization, 64-ary geometrically shaped channels over 90x70 km of SMF was demonstrated, achieving a net throughput of 74.38 Tb/s. A combination of hybrid fiber spans and EDFA/Raman amplifiers enabled a continuous gain bandwidth of 10.8 THz.

==> OFC2019 arxiv/data/final_ber.txt <==
wv	pre	post	postNaN
1614.54340582598	0.2003492	0	1
1614.23478581869	0.1458639	0	1
1613.92628377428	0.1353137	0	1
1613.61789962515	0.1294403	0	1
1613.30963330373	0.1244329	0	1
1613.00148474249	0.1273956	0	1
1612.69345387398	0.1240679	0	1
1612.38554063077	0.1262283	0	1
1612.07774494552	0.1261139	0	1
1611.7700667509	0.1244138	0	1
1611.46250597966	0.1254908	0	1
1611.15506256459	0.1248817	0	1
1610.84773643853	0.1516698	0	1
1610.54052753438	0.1294123	0	1
1610.23343578509	0.1340968	0	1
1609.92646112364	0.1311251	0	1
1609.61960348309	0.1428909	0	1
1609.31286279655	0.1452789	4.9189815e-06	0
1609.00623899714	0.1443532	0.0002829861111	0
1608.69973201809	0.1376127	0	1
1608.39334179263	0.1284536	0	1
1608.08706825408	0.1274439	0	1
1607.78091133579	0.1295993	0	1
1607.47487097115	0.1259842	0	1
1607.16894709363	0.1255595	0	1
1606.86313963673	0.1250954	0	1
1606.557448534	0.1261546	0	1
1606.25187371906	0.1202482	0	1
1605.94641512556	0.1232224	0	1
1605.64107268721	0.1202329	0	1
1605.33584633776	0.1148211	0	1
1605.03073601103	0.1150195	0	1
1604.72574164087	0.1185748	0	1
1604.42086316119	0.1163864	0	1
1604.11610050596	0.1231066	0	1
1603.81145360917	0.1174952	0	1
1603.5069224049	0.1177254	0	1
1603.20250682724	0.1191521	0	1
1602.89820681037	0.1148071	0	1
1602.59402228848	0.1147931	0	1
1602.28995319584	0.1138039	0	1
1601.98599946676	0.1136996	0	1
1601.68216103559	0.1125031	0	1
1601.37843783675	0.1120186	0	1
1601.0748298047	0.1173121	0	1
1600.77133687393	0.1184845	0	1
1600.46795897902	0.1216075	0	1
1600.16469605457	0.124705	0	1
1599.86154803523	0.1155459	0	1
1599.55851485572	0.1155103	0	1
1599.25559645078	0.1169179	0	1
1598.95279275523	0.1248805	0	1
1598.65010370392	0.1134987	0	1
1598.34752923175	0.1175486	0	1
1598.04506927368	0.1202113	0	1
1597.74272376471	0.1222839	0	1
1597.44049263989	0.12198	0	1
1597.13837583433	0.1184527	0	1
1596.83637328316	0.1173744	0	1
1596.5344849216	0.118014	0	1
1596.23271068489	0.1166852	0	1
1595.93105050833	0.1162198	0	1
1595.62950432727	0.117466	0	1
1595.32807207709	0.1187464	0	1
1595.02675369324	0.1171633	0	1
1594.72554911122	0.1203117	0	1
1594.42445826657	0.1234945	0	1
1594.12348109487	0.1189295	0	1
1593.82261753176	0.1219673	0	1
1593.52186751294	0.1173134	0	1
1593.22123097414	0.1127955	0	1
1592.92070785114	0.1147982	0	1
1592.62029807977	0.1150907	0	1
1592.32000159591	0.1158346	0	1
1592.01981833551	0.1228294	0	1
1591.71974823452	0.1233635	0	1
1591.41979122898	0.1164754	0	1
1591.11994725496	0.1209195	0	1
1590.82021624859	0.1210086	0	1
1590.52059814603	0.1201668	0	1
1590.22109288351	0.1174393	0	1
1589.92170039728	0.1175613	0	1
1589.62242062367	0.1184158	0	1
1589.32325349904	0.1176402	0	1
1589.02419895979	0.1148847	0	1
1588.72525694239	0.1158473	0	1
1588.42642738333	0.1147092	0	1
1588.12771021919	0.1147652	0	1
1587.82910538655	0.1138852	0	1
1587.53061282206	0.1153603	0	1
1587.23223246243	0.1124458	0	1
1586.93396424439	0.1150157	0	1
1586.63580810474	0.1109848	0	1
1586.33776398032	0.1155879	0	1
1586.03983180801	0.1140022	0	1
1585.74201152475	0.1196365	0	1
1585.44430306752	0.1153297	0	1
1585.14670637335	0.1147079	0	1
1584.84922137932	0.1115659	0	1
1584.55184802254	0.1097132	0	1
1584.2545862402	0.1110268	0	1
1583.9574359695	0.1102409	0	1
1583.66039714771	0.1000086	0	1
1583.36346971215	0.1110242	0	1
1583.06665360017	0.1091131	0	1
1582.76994874918	0.1115875	0	1
1582.47335509662	0.1135788	0	1
1582.17687258001	0.1133105	0	1
1581.88050113689	0.1126315	0	1
1581.58424070485	0.1122055	0	1
1581.28809122152	0.109993	0	1
1580.99205262461	0.1123454	0	1
1580.69612485183	0.1147499	0	1
1580.40030784098	0.1151517	0	1
1580.10460152987	0.113561	0	1
1579.80900585638	0.1146876	0	1
1579.51352075844	0.1121394	0	1
1579.21814617399	0.1131325	0	1
1578.92288204107	0.1141891	0	1
1578.62772829772	0.1092491	0	1
1578.33268488205	0.1148605	0	1
1578.03775173222	0.1147257	0	1
1577.74292878641	0.1136322	0	1
1577.44821598288	0.115612	0	1
1577.15361325992	0.1134529	0	1
1576.85912055585	0.1125374	0	1
1576.56473780906	0.1113688	0	1
1576.27046495799	0.1104813	0	1
1575.9763019411	0.1126518	0	1
1575.68224869691	0.1124471	0.0002512400794	0
1575.38830516399	0.1098353	0	1
1575.09447128095	0.1116867	0	1
1574.80074698644	0.1153107	0	1
1574.50713221918	0.1170031	0	1
1574.21362691791	0.1112785	0	1
1573.92023102142	0.1133499	0	1
1573.62694446856	0.1119169	0	1
1573.33376719821	0.1131744	0	1
1573.04069914929	0.1118635	0	1
1572.7477402608	0.1076164	0	1
1572.45489047174	0.115097	0	1
1572.16214972119	0.1153437	0	1
1571.86951794827	0.1165568	0	1
1571.57699509212	0.1151098	0	1
1571.28458109195	0.1192449	0	1
1570.99227588701	0.1228294	0	1
1570.7000794166	0.118337	0	1
1570.40799162005	0.1182823	0	1
1570.11601243675	0.115284	0	1
1569.82414180613	0.1142464	0	1
1569.53237966766	0.1149775	0	1
1569.24072596086	0.1178881	0	1
1568.94918062529	0.1192207	0	1
1568.65774360057	0.1173325	0	1
1568.36641482635	0.1190364	0	1
1568.07519424232	0.1199328	0	1
1567.78408178824	0.1170425	0	1
1567.49307740388	0.1195984	0	1
1567.20218102909	0.1196429	0	1
1566.91139260373	0.1204783	0	1
1566.62071206774	0.1183548	0	1
1566.33013936108	0.1203206	0	1
1566.03967442376	0.1165975	0	1
1565.74931719583	0.1208038	0	1
1565.4590676174	0.1191266	0	1
1565.16892562861	0.1148173	0	1
1564.87889116966	0.1195653	0	1
1564.58896418076	0.1194407	0	1
1564.29914460221	0.1183853	0	1
1564.00943237432	0.1199328	0	1
1563.71982743747	0.1200358	0	1
1563.43032973205	0.1210518	0	1
1563.14093919853	0.1172867	0	1
1562.8516557774	0.1182518	0	1
1562.56247940921	0.1183993	0	1
1562.27341003453	0.1206805	0	1
1561.98444759402	0.1214701	0	1
1561.69559202833	0.1204783	0	1
1561.40684327818	0.1189067	0	1
1561.11820128435	0.1250725	0	1
1560.82966598763	0.1202329	0	1
1560.54123732887	0.1201693	0	1
1560.25291524897	0.1198565	0	1
1559.96469968886	0.118365	0	1
1559.67659058953	0.1200447	0	1
1559.38858789199	0.1194369	0	1
1559.10069153733	0.1193568	0	1
1558.81290146664	0.1191394	0	1
1558.52521762109	0.1176364	0	1
1558.23763994187	0.1196276	0	1
1557.95016837022	0.1191266	0	1
1557.66280284743	0.1202876	0	1
1557.37554331483	0.1195704	0	1
1557.08838971378	0.120107	0	1
1556.80134198571	0.1223272	0	1
1556.51440007207	0.1219622	0	1
1556.22756391436	0.1145363	0	1
1555.94083345413	0.1160698	0	1
1555.65420863297	0.118487	0	1
1555.3676893925	0.1170108	0	1
1555.08127567439	0.127032	0	1
1554.79496742038	0.1253738	0	1
1554.5087645722	0.1271528	1.5224359e-05	0
1554.22266707167	0.1289508	0	1
1553.93667486063	0.1259384	0	1
1553.65078788098	0.1252162	0	1
1553.36500607463	0.1279246	0	1
1553.07932938356	0.1261342	0	1
1552.79375774979	0.1293284	0	1
1552.50829111538	0.1302541	0	1
1552.22292942243	0.1278687	0	1
1551.93767261308	0.1311544	0	1
1551.65252062951	0.1311518	0	1
1551.36747341397	0.1305364	0	1
1551.08253090871	0.1309115	0	1
1550.79769305606	0.1289787	0	1
1550.51295979836	0.128053	0	1
1550.22833107802	0.1241557	0	1
1549.94380683747	0.1270714	0	1
1549.65938701921	0.1219508	0	1
1549.37507156575	0.1203206	0	1
1549.09086041966	0.1277784	0	1
1548.80675352356	0.1282412	5.3418803e-06	0
1548.52275082008	0.1284815	0	1
1548.23885225193	0.1300494	0	1
1547.95505776185	0.1226807	0	1
1547.6713672926	0.1271985	0	1
1547.38778078701	0.1351535	0	1
1547.10429818794	0.1320356	0	1
1546.8209194383	0.1310794	0	1
1546.53764448102	0.1312561	0	1
1546.2544732591	0.1293742	0	1
1545.97140571556	0.1296946	0	1
1545.68844179348	0.1334419	0	1
1545.40558143596	0.1336339	0	1
1545.12282458616	0.1309713	0	1
1544.84017118727	0.1319173	0	1
1544.55762118254	0.1316223	0	1
1544.27517451523	0.1313833	0	1
1543.99283112868	0.1284523	0	1
1543.71059096623	0.1286469	0	1
1543.4284539713	0.1316986	0	1
1543.14642008733	0.1301333	0	1
1542.8644892578	0.1286939	0	1
1542.58266142623	0.1286456	0	1
1542.30093653621	0.1294899	0	1
1542.01931453133	0.1295764	0	1
1541.73779535524	0.133901	0	1
1541.45637895165	0.1321398	0	1
1541.17506526427	0.1291898	0	1
1540.89385423688	0.1279373	0	1
1540.61274581331	0.1293691	0	1
1540.3317399374	0.1289037	0	1
1540.05083655304	0.1297226	0	1
1539.77003560419	0.1316655	0	1
1539.48933703481	0.1319847	0	1
1539.20874078893	0.1347733	2.777778e-07	0
1538.9282468106	0.1358477	0.0001519444444	0
1538.64785504393	0.1299782	0	1
1538.36756543305	0.1302516	0	1
1538.08737792216	0.1263682	0	1
1537.80729245546	0.1262372	0	1
1537.52730897723	0.1235568	0	1
1537.24742743178	0.1279678	0	1
1536.96764776343	0.1274096	0	1
1536.68796991659	0.1298052	0	1
1536.40839383567	0.1253675	0	1
1536.12891946514	0.1302299	0	1
1535.84954674951	0.1280734	0	1
1535.57027563332	0.1299655	0	1
1535.29110606117	0.133475	0	1
1535.01203797767	0.1281255	0	1
1534.7330713275	0.1316961	0	1
1534.45420605536	0.1291758	0	1
1534.17544210601	0.130352	0	1
1533.89677942422	0.1363068	0	1
1533.61821795484	0.1355616	0	1
1533.33975764272	0.1370316	0	1
1533.06139843277	0.1383069	0	1
1532.78314026995	0.1385473	0	1
1532.50498309925	0.1385791	0	1
1532.22692686568	0.135498	0	1
1531.94897151432	0.1335131	0	1
1531.67111699028	0.1340752	0	1
1531.3933632387	0.1305644	0	1
1531.11571020477	0.1324628	0	1
1530.83815783372	0.1383591	0	1
1530.56070607082	0.1297086	0	1
1530.28335486137	0.1297938	0	1
1530.00610415073	0.1307208	0	1
1529.72895388426	0.1316923	0	1
1529.45190400741	0.1298866	0	1
1529.17495446563	0.1316681	0	1
1528.89810520444	0.1317329	0	1
1528.62135616937	0.1320826	0	1
1528.344707306	0.1322873	0	1
1528.06815855997	0.1329066	0	1
1527.79170987693	0.1347415	0	1
1527.51536120258	0.1339798	0	1
1527.23911248267	0.1334572	0	1
1526.96296366298	0.1330744	0	1
1526.68691468931	0.1336543	0	1
1526.41096550755	0.1360092	0.0002775	0
1526.13511606357	0.1334305	0	1
1525.85936630332	0.1367378	5.44444444e-05	0
1525.58371617277	0.155206	0	1


==> OFC2019 arxiv/data/final_rate.txt <==
wv	ngmi	rfec	rfinal
1614.54340582598	4.7576172	3.99999960000003	3.98009910447764
1614.23478581869	6.681852	6	5.97014925373134
1613.92628377428	7.1164908	6.66666719999999	6.63349970149253
1613.61789962515	7.297446	6.66666719999999	6.63349970149253
1613.30963330373	7.46865	6.93333360000005	6.89883940298513
1613.00148474249	7.3731096	6.93333360000005	6.89883940298513
1612.69345387398	7.4902584	6.93333360000005	6.89883940298513
1612.38554063077	7.4103936	6.93333360000005	6.89883940298513
1612.07774494552	7.4173236	6.93333360000005	6.89883940298513
1611.7700667509	7.4815008	6.93333360000005	6.89883940298513
1611.46250597966	7.38867	6.93333360000005	6.89883940298513
1611.15506256459	7.4315256	6.93333360000005	6.89883940298513
1610.84773643853	6.580146	6	5.97014925373134
1610.54052753438	7.3082868	6.66666719999999	6.63349970149253
1610.23343578509	7.1480196	6.66666719999999	6.63349970149253
1609.92646112364	7.2382932	6.66666719999999	6.63349970149253
1609.61960348309	6.86721	6.39999960000001	6.36815880597016
1609.31286279655	6.798216	6.39999960000001	6.36815880597016
1609.00623899714	6.8181168	6.39999960000001	6.36815880597016
1608.69973201809	7.0519452	6.60382200000003	6.57096716417913
1608.39334179263	7.250256	6.66666719999999	6.63349970149253
1608.08706825408	7.3725504	6.93333360000005	6.89883940298513
1607.78091133579	7.2954936	6.66666719999999	6.63349970149253
1607.47487097115	7.4265036	6.93333360000005	6.89883940298513
1607.16894709363	7.425162	6.93333360000005	6.89883940298513
1606.86313963673	7.4523096	6.93333360000005	6.89883940298513
1606.557448534	7.4145792	6.93333360000005	6.89883940298513
1606.25187371906	7.6174104	7.19999999999996	7.16417910447757
1605.94641512556	7.5248484	6.93333360000005	6.89883940298513
1605.64107268721	7.6152348	7.19999999999996	7.16417910447757
1605.33584633776	7.690158	7.19999999999996	7.16417910447757
1605.03073601103	7.7834388	7.19999999999996	7.16417910447757
1604.72574164087	7.6736616	7.19999999999996	7.16417910447757
1604.42086316119	7.7485908	7.19999999999996	7.16417910447757
1604.11610050596	7.4925108	6.93333360000005	6.89883940298513
1603.81145360917	7.7007204	7.19999999999996	7.16417910447757
1603.5069224049	7.6800696	7.19999999999996	7.16417910447757
1603.20250682724	7.5712824	7.19999999999996	7.16417910447757
1602.89820681037	7.6067544	7.19999999999996	7.16417910447757
1602.59402228848	7.67181	7.19999999999996	7.16417910447757
1602.28995319584	7.6941348	7.19999999999996	7.16417910447757
1601.98599946676	7.5734388	7.19999999999996	7.16417910447757
1601.68216103559	7.8685524	7.19999999999996	7.16417910447757
1601.37843783675	7.9074528	7.46666640000003	7.42951880597018
1601.0748298047	7.6531872	7.19999999999996	7.16417910447757
1600.77133687393	7.6844328	7.19999999999996	7.16417910447757
1600.46795897902	7.5351432	6.93333360000005	6.89883940298513
1600.16469605457	7.4502312	6.93333360000005	6.89883940298513
1599.86154803523	7.6621404	7.19999999999996	7.16417910447757
1599.55851485572	7.7758008	7.19999999999996	7.16417910447757
1599.25559645078	7.7206104	7.19999999999996	7.16417910447757
1598.95279275523	7.4657916	6.93333360000005	6.89883940298513
1598.65010370392	7.8460848	7.19999999999996	7.16417910447757
1598.34752923175	7.7156028	7.19999999999996	7.16417910447757
1598.04506927368	7.5986628	7.19999999999996	7.16417910447757
1597.74272376471	7.5570312	6.93333360000005	6.89883940298513
1597.44049263989	7.5666588	7.19999999999996	7.16417910447757
1597.13837583433	7.6744848	7.19999999999996	7.16417910447757
1596.83637328316	7.6288908	7.19999999999996	7.16417910447757
1596.5344849216	7.6087092	7.19999999999996	7.16417910447757
1596.23271068489	7.6579536	7.19999999999996	7.16417910447757
1595.93105050833	7.5895944	7.19999999999996	7.16417910447757
1595.62950432727	7.7172204	7.19999999999996	7.16417910447757
1595.32807207709	7.6596672	7.19999999999996	7.16417910447757
1595.02675369324	7.6848132	7.19999999999996	7.16417910447757
1594.72554911122	7.6157736	7.19999999999996	7.16417910447757
1594.42445826657	7.4478552	6.93333360000005	6.89883940298513
1594.12348109487	7.6639728	7.19999999999996	7.16417910447757
1593.82261753176	7.4967252	6.93333360000005	6.89883940298513
1593.52186751294	7.7193792	7.19999999999996	7.16417910447757
1593.22123097414	7.680318	7.19999999999996	7.16417910447757
1592.92070785114	7.7191032	7.19999999999996	7.16417910447757
1592.62029807977	7.7309028	7.19999999999996	7.16417910447757
1592.32000159591	7.6046136	7.19999999999996	7.16417910447757
1592.01981833551	7.5282888	6.93333360000005	6.89883940298513
1591.71974823452	7.4549148	6.93333360000005	6.89883940298513
1591.41979122898	7.7401428	7.19999999999996	7.16417910447757
1591.11994725496	7.5916296	7.19999999999996	7.16417910447757
1590.82021624859	7.6003008	7.19999999999996	7.16417910447757
1590.52059814603	7.6204272	7.19999999999996	7.16417910447757
1590.22109288351	7.7090376	7.19999999999996	7.16417910447757
1589.92170039728	7.6585188	7.19999999999996	7.16417910447757
1589.62242062367	7.6763844	7.19999999999996	7.16417910447757
1589.32325349904	7.6979748	7.19999999999996	7.16417910447757
1589.02419895979	7.580952	7.19999999999996	7.16417910447757
1588.72525694239	7.7043396	7.19999999999996	7.16417910447757
1588.42642738333	7.7858964	7.19999999999996	7.16417910447757
1588.12771021919	7.79874	7.19999999999996	7.16417910447757
1587.82910538655	7.8123036	7.19999999999996	7.16417910447757
1587.53061282206	7.7178264	7.19999999999996	7.16417910447757
1587.23223246243	7.881396	7.19999999999996	7.16417910447757
1586.93396424439	7.7838864	7.19999999999996	7.16417910447757
1586.63580810474	7.9322976	7.46666640000003	7.42951880597018
1586.33776398032	7.58712	7.19999999999996	7.16417910447757
1586.03983180801	7.7749092	7.19999999999996	7.16417910447757
1585.74201152475	7.629564	7.19999999999996	7.16417910447757
1585.44430306752	7.78821	7.19999999999996	7.16417910447757
1585.14670637335	7.7749344	7.19999999999996	7.16417910447757
1584.84922137932	7.9122816	7.46666640000003	7.42951880597018
1584.55184802254	7.9686336	7.46666640000003	7.42951880597018
1584.2545862402	7.93206	7.46666640000003	7.42951880597018
1583.9574359695	7.9494792	7.46666640000003	7.42951880597018
1583.66039714771	8.3121372	7.73333279999998	7.69485850746266
1583.36346971215	7.9302384	7.46666640000003	7.42951880597018
1583.06665360017	7.9916136	7.46666640000003	7.42951880597018
1582.76994874918	7.905144	7.19999999999996	7.16417910447757
1582.47335509662	7.8276744	7.19999999999996	7.16417910447757
1582.17687258001	7.842432	7.19999999999996	7.16417910447757
1581.88050113689	7.8806616	7.46666640000003	7.42951880597018
1581.58424070485	7.8864276	7.46666640000003	7.42951880597018
1581.28809122152	7.9565064	7.46666640000003	7.42951880597018
1580.99205262461	7.8433548	7.19999999999996	7.16417910447757
1580.69612485183	7.8005436	7.19999999999996	7.16417910447757
1580.40030784098	7.7962632	7.19999999999996	7.16417910447757
1580.10460152987	7.7090844	7.19999999999996	7.16417910447757
1579.80900585638	7.734726	7.19999999999996	7.16417910447757
1579.51352075844	7.8921936	7.19999999999996	7.16417910447757
1579.21814617399	7.8616152	7.19999999999996	7.16417910447757
1578.92288204107	7.8024036	7.19999999999996	7.16417910447757
1578.62772829772	7.9858044	7.46666640000003	7.42951880597018
1578.33268488205	7.8111624	7.19999999999996	7.16417910447757
1578.03775173222	7.81233	7.19999999999996	7.16417910447757
1577.74292878641	7.8428124	7.19999999999996	7.16417910447757
1577.44821598288	7.6912068	7.19999999999996	7.16417910447757
1577.15361325992	7.8405144	7.19999999999996	7.16417910447757
1576.85912055585	7.8856584	7.19999999999996	7.16417910447757
1576.56473780906	7.896966	7.46666640000003	7.42951880597018
1576.27046495799	7.9570524	7.46666640000003	7.42951880597018
1575.9763019411	7.799172	7.19999999999996	7.16417910447757
1575.68224869691	7.8890988	7.46666640000003	7.42951880597018
1575.38830516399	7.9749144	7.46666640000003	7.42951880597018
1575.09447128095	7.9143276	7.46666640000003	7.42951880597018
1574.80074698644	7.7894268	7.19999999999996	7.16417910447757
1574.50713221918	7.7330916	7.19999999999996	7.16417910447757
1574.21362691791	7.9167804	7.46666640000003	7.42951880597018
1573.92023102142	7.850358	7.19999999999996	7.16417910447757
1573.62694446856	7.8968964	7.19999999999996	7.16417910447757
1573.33376719821	7.859388	7.19999999999996	7.16417910447757
1573.04069914929	7.9025472	7.46666640000003	7.42951880597018
1572.7477402608	8.0462244	7.46666640000003	7.42951880597018
1572.45489047174	7.7980188	7.19999999999996	7.16417910447757
1572.16214972119	7.7865036	7.19999999999996	7.16417910447757
1571.86951794827	7.7042088	7.19999999999996	7.16417910447757
1571.57699509212	7.787484	7.19999999999996	7.16417910447757
1571.28458109195	7.6251132	7.19999999999996	7.16417910447757
1570.99227588701	7.528266	6.93333360000005	6.89883940298513
1570.7000794166	7.6732176	7.19999999999996	7.16417910447757
1570.40799162005	7.6745184	7.19999999999996	7.16417910447757
1570.11601243675	7.7887632	7.19999999999996	7.16417910447757
1569.82414180613	7.8160932	7.19999999999996	7.16417910447757
1569.53237966766	7.7996052	7.19999999999996	7.16417910447757
1569.24072596086	7.6904688	7.19999999999996	7.16417910447757
1568.94918062529	7.6476552	7.19999999999996	7.16417910447757
1568.65774360057	7.7041836	7.19999999999996	7.16417910447757
1568.36641482635	7.655244	7.19999999999996	7.16417910447757
1568.07519424232	7.6219068	7.19999999999996	7.16417910447757
1567.78408178824	7.7138556	7.19999999999996	7.16417910447757
1567.49307740388	7.5832752	7.19999999999996	7.16417910447757
1567.20218102909	7.6387836	7.19999999999996	7.16417910447757
1566.91139260373	7.6127028	7.19999999999996	7.16417910447757
1566.62071206774	7.6772184	7.19999999999996	7.16417910447757
1566.33013936108	7.6198452	7.19999999999996	7.16417910447757
1566.03967442376	7.612566	7.19999999999996	7.16417910447757
1565.74931719583	7.5858516	7.19999999999996	7.16417910447757
1565.4590676174	7.645764	7.19999999999996	7.16417910447757
1565.16892562861	7.6923216	7.19999999999996	7.16417910447757
1564.87889116966	7.6256832	7.19999999999996	7.16417910447757
1564.58896418076	7.6423104	7.19999999999996	7.16417910447757
1564.29914460221	7.6762392	7.19999999999996	7.16417910447757
1564.00943237432	7.6299576	7.19999999999996	7.16417910447757
1563.71982743747	7.6193664	7.19999999999996	7.16417910447757
1563.43032973205	7.5851676	7.19999999999996	7.16417910447757
1563.14093919853	7.7147004	7.19999999999996	7.16417910447757
1562.8516557774	7.682358	7.19999999999996	7.16417910447757
1562.56247940921	7.6767588	7.19999999999996	7.16417910447757
1562.27341003453	7.5960816	7.19999999999996	7.16417910447757
1561.98444759402	7.584438	6.93333360000005	6.89883940298513
1561.69559202833	7.6059312	7.19999999999996	7.16417910447757
1561.40684327818	7.6525272	7.19999999999996	7.16417910447757
1561.11820128435	7.434588	6.93333360000005	6.89883940298513
1560.82966598763	7.622856	7.19999999999996	7.16417910447757
1560.54123732887	7.590042	7.19999999999996	7.16417910447757
1560.25291524897	7.6333392	7.19999999999996	7.16417910447757
1559.96469968886	7.662324	7.19999999999996	7.16417910447757
1559.67659058953	7.627056	7.19999999999996	7.16417910447757
1559.38858789199	7.6293096	7.19999999999996	7.16417910447757
1559.10069153733	7.6405248	7.19999999999996	7.16417910447757
1558.81290146664	7.6562112	7.19999999999996	7.16417910447757
1558.52521762109	7.7039172	7.19999999999996	7.16417910447757
1558.23763994187	7.6255068	7.19999999999996	7.16417910447757
1557.95016837022	7.6672176	7.19999999999996	7.16417910447757
1557.66280284743	7.6073724	7.19999999999996	7.16417910447757
1557.37554331483	7.6191216	7.19999999999996	7.16417910447757
1557.08838971378	7.61844	7.19999999999996	7.16417910447757
1556.80134198571	7.484604	6.93333360000005	6.89883940298513
1556.51440007207	7.474794	6.93333360000005	6.89883940298513
1556.22756391436	7.8025128	7.19999999999996	7.16417910447757
1555.94083345413	7.7510628	7.19999999999996	7.16417910447757
1555.65420863297	7.6795608	7.19999999999996	7.16417910447757
1555.3676893925	7.7240268	7.19999999999996	7.16417910447757
1555.08127567439	7.383288	6.93333360000005	6.89883940298513
1554.79496742038	7.4548932	6.93333360000005	6.89883940298513
1554.5087645722	7.3693488	6.93333360000005	6.89883940298513
1554.22266707167	7.1498376	6.66666719999999	6.63349970149253
1553.93667486063	7.3896072	6.93333360000005	6.89883940298513
1553.65078788098	7.4477232	6.93333360000005	6.89883940298513
1553.36500607463	7.343574	6.66666719999999	6.63349970149253
1553.07932938356	7.4171016	6.93333360000005	6.89883940298513
1552.79375774979	7.2971496	6.66666719999999	6.63349970149253
1552.50829111538	7.2698484	6.66666719999999	6.63349970149253
1552.22292942243	7.35654	6.66666719999999	6.63349970149253
1551.93767261308	7.2342396	6.66666719999999	6.63349970149253
1551.65252062951	7.2489504	6.66666719999999	6.63349970149253
1551.36747341397	7.281384	6.66666719999999	6.63349970149253
1551.08253090871	7.2465528	6.66666719999999	6.63349970149253
1550.79769305606	7.2877716	6.66666719999999	6.63349970149253
1550.51295979836	7.3056996	6.66666719999999	6.63349970149253
1550.22833107802	7.4774112	6.93333360000005	6.89883940298513
1549.94380683747	7.3733928	6.93333360000005	6.89883940298513
1549.65938701921	7.5523488	6.93333360000005	6.89883940298513
1549.37507156575	7.609776	7.19999999999996	7.16417910447757
1549.09086041966	7.3560672	6.66666719999999	6.63349970149253
1548.80675352356	7.3489212	6.93333360000005	6.89883940298513
1548.52275082008	7.3419804	6.66666719999999	6.63349970149253
1548.23885225193	7.2801456	6.66666719999999	6.63349970149253
1547.95505776185	7.5042492	6.93333360000005	6.89883940298513
1547.6713672926	7.3827684	6.93333360000005	6.89883940298513
1547.38778078701	7.1441412	6.66666719999999	6.63349970149253
1547.10429818794	7.2233508	6.66666719999999	6.63349970149253
1546.8209194383	7.23507	6.66666719999999	6.63349970149253
1546.53764448102	7.1235972	6.66666719999999	6.63349970149253
1546.2544732591	7.3034376	6.66666719999999	6.63349970149253
1545.97140571556	7.302384	6.66666719999999	6.63349970149253
1545.68844179348	7.1700384	6.66666719999999	6.63349970149253
1545.40558143596	7.1382348	6.66666719999999	6.63349970149253
1545.12282458616	7.2322656	6.66666719999999	6.63349970149253
1544.84017118727	7.2368436	6.66666719999999	6.63349970149253
1544.55762118254	7.191342	6.66666719999999	6.63349970149253
1544.27517451523	7.2517464	6.66666719999999	6.63349970149253
1543.99283112868	7.3373616	6.66666719999999	6.63349970149253
1543.71059096623	7.3258272	6.66666719999999	6.63349970149253
1543.4284539713	7.1647644	6.66666719999999	6.63349970149253
1543.14642008733	7.2760896	6.66666719999999	6.63349970149253
1542.8644892578	7.3209312	6.66666719999999	6.63349970149253
1542.58266142623	7.3381104	6.66666719999999	6.63349970149253
1542.30093653621	7.3046556	6.66666719999999	6.63349970149253
1542.01931453133	7.2561648	6.66666719999999	6.63349970149253
1541.73779535524	7.1318172	6.66666719999999	6.63349970149253
1541.45637895165	7.2156828	6.66666719999999	6.63349970149253
1541.17506526427	7.312932	6.66666719999999	6.63349970149253
1540.89385423688	7.3532472	6.66666719999999	6.63349970149253
1540.61274581331	7.3066596	6.66666719999999	6.63349970149253
1540.3317399374	7.3057296	6.66666719999999	6.63349970149253
1540.05083655304	7.2939648	6.66666719999999	6.63349970149253
1539.77003560419	7.2329808	6.66666719999999	6.63349970149253
1539.48933703481	7.2140148	6.66666719999999	6.63349970149253
1539.20874078893	7.1243328	6.66666719999999	6.63349970149253
1538.9282468106	7.0816212	6.66666719999999	6.63349970149253
1538.64785504393	7.289034	6.66666719999999	6.63349970149253
1538.36756543305	7.2774228	6.66666719999999	6.63349970149253
1538.08737792216	7.4012448	6.93333360000005	6.89883940298513
1537.80729245546	7.4240484	6.93333360000005	6.89883940298513
1537.52730897723	7.480452	6.93333360000005	6.89883940298513
1537.24742743178	7.3296672	6.66666719999999	6.63349970149253
1536.96764776343	7.3670364	6.66666719999999	6.63349970149253
1536.68796991659	7.2802668	6.66666719999999	6.63349970149253
1536.40839383567	7.4327196	6.93333360000005	6.89883940298513
1536.12891946514	7.2715056	6.66666719999999	6.63349970149253
1535.84954674951	7.3441428	6.66666719999999	6.63349970149253
1535.57027563332	7.281606	6.66666719999999	6.63349970149253
1535.29110606117	7.1770284	6.66666719999999	6.63349970149253
1535.01203797767	7.2938136	6.66666719999999	6.63349970149253
1534.7330713275	7.1292216	6.66666719999999	6.63349970149253
1534.45420605536	7.3103712	6.66666719999999	6.63349970149253
1534.17544210601	7.260618	6.66666719999999	6.63349970149253
1533.89677942422	7.0827984	6.60382200000003	6.57096716417913
1533.61821795484	7.1085024	6.66666719999999	6.63349970149253
1533.33975764272	7.0384644	6.60382200000003	6.57096716417913
1533.06139843277	6.9991908	6.39999960000001	6.36815880597016
1532.78314026995	7.0080804	6.39999960000001	6.36815880597016
1532.50498309925	6.9414744	6.39999960000001	6.36815880597016
1532.22692686568	7.103472	6.66666719999999	6.63349970149253
1531.94897151432	7.1417736	6.66666719999999	6.63349970149253
1531.67111699028	7.15533	6.66666719999999	6.63349970149253
1531.3933632387	7.2577908	6.66666719999999	6.63349970149253
1531.11571020477	7.1553372	6.66666719999999	6.63349970149253
1530.83815783372	7.0107696	6.39999960000001	6.36815880597016
1530.56070607082	7.3093224	6.66666719999999	6.63349970149253
1530.28335486137	7.2306732	6.66666719999999	6.63349970149253
1530.00610415073	7.2711264	6.66666719999999	6.63349970149253
1529.72895388426	7.2332748	6.66666719999999	6.63349970149253
1529.45190400741	7.2806928	6.66666719999999	6.63349970149253
1529.17495446563	7.191798	6.66666719999999	6.63349970149253
1528.89810520444	7.2283128	6.66666719999999	6.63349970149253
1528.62135616937	7.0886868	6.66666719999999	6.63349970149253
1528.344707306	7.0985052	6.66666719999999	6.63349970149253
1528.06815855997	7.1441208	6.66666719999999	6.63349970149253
1527.79170987693	7.1123652	6.66666719999999	6.63349970149253
1527.51536120258	7.1224812	6.66666719999999	6.63349970149253
1527.23911248267	7.1570928	6.66666719999999	6.63349970149253
1526.96296366298	7.1613828	6.66666719999999	6.63349970149253
1526.68691468931	7.121466	6.66666719999999	6.63349970149253
1526.41096550755	7.0666488	6.66666719999999	6.63349970149253
1526.13511606357	7.1658096	6.66666719999999	6.63349970149253
1525.85936630332	7.0620804	6.66666719999999	6.63349970149253
1525.58371617277	6.4729704	6	5.97014925373134


==> OFC2019 arxiv/data/gap2cap.txt <==
snr square  shaped  papr    awgn
0	0.31278	0.35368	0.34062	0.34929
0.1	0.31653	0.35644	0.34324	0.35193
0.2	0.32031	0.35916	0.34582	0.35453
0.3	0.32411	0.36184	0.34836	0.35707
0.4	0.32793	0.36447	0.35085	0.35957
0.5	0.33177	0.36705	0.35328	0.36201
0.6	0.33563	0.36958	0.35567	0.3644
0.7	0.33952	0.37206	0.358	0.36674
0.8	0.34342	0.37449	0.36028	0.36901
0.9	0.34735	0.37686	0.36249	0.37123
1	0.35129	0.37918	0.36465	0.37338
1.1	0.35526	0.38144	0.36675	0.37547
1.2	0.35924	0.38365	0.36878	0.37749
1.3	0.36324	0.38579	0.37075	0.37944
1.4	0.36726	0.38786	0.37265	0.38133
1.5	0.3713	0.38988	0.37449	0.38314
1.6	0.37535	0.39182	0.37625	0.38488
1.7	0.37942	0.3937	0.37795	0.38654
1.8	0.38351	0.39551	0.37956	0.38813
1.9	0.38761	0.39725	0.38111	0.38964
2	0.39172	0.39892	0.38258	0.39106
2.1	0.39585	0.40051	0.38396	0.39241
2.2	0.39999	0.40203	0.38527	0.39367
2.3	0.40414	0.40347	0.3865	0.39484
2.4	0.4083	0.40483	0.38764	0.39592
2.5	0.41248	0.4061	0.3887	0.39692
2.6	0.41666	0.4073	0.38967	0.39782
2.7	0.42085	0.40841	0.39056	0.39863
2.8	0.42504	0.40944	0.39135	0.39935
2.9	0.42924	0.41038	0.39206	0.39997
3	0.43344	0.41123	0.39267	0.40049
3.1	0.43764	0.412	0.39318	0.40091
3.2	0.44183	0.41267	0.39361	0.40124
3.3	0.44601	0.41326	0.39394	0.40146
3.4	0.45018	0.41375	0.39417	0.40158
3.5	0.45433	0.41414	0.3943	0.40159
3.6	0.45845	0.41445	0.39433	0.40151
3.7	0.46254	0.41466	0.39427	0.40132
3.8	0.4666	0.41478	0.39411	0.40102
3.9	0.47061	0.4148	0.39384	0.40062
4	0.47458	0.41473	0.39348	0.40011
4.1	0.47848	0.41456	0.39301	0.3995
4.2	0.48232	0.4143	0.39245	0.39878
4.3	0.48609	0.41395	0.39179	0.39795
4.4	0.48978	0.41351	0.39103	0.39702
4.5	0.49339	0.41297	0.39017	0.39599
4.6	0.49691	0.41235	0.38922	0.39485
4.7	0.50034	0.41163	0.38817	0.39362
4.8	0.50367	0.41084	0.38702	0.39228
4.9	0.50691	0.40995	0.38578	0.39084
5	0.51005	0.40899	0.38446	0.3893
5.1	0.5131	0.40794	0.38304	0.38767
5.2	0.51606	0.40681	0.38154	0.38594
5.3	0.51894	0.40561	0.37995	0.38411
5.4	0.52173	0.40433	0.37828	0.3822
5.5	0.52445	0.40298	0.37652	0.3802
5.6	0.52711	0.40156	0.37469	0.37811
5.7	0.52972	0.40007	0.37279	0.37593
5.8	0.53228	0.39851	0.3708	0.37367
5.9	0.53481	0.3969	0.36875	0.37133
6	0.53731	0.39522	0.36663	0.36891
6.1	0.5398	0.39349	0.36445	0.36642
6.2	0.54228	0.3917	0.3622	0.36384
6.3	0.54475	0.38986	0.35989	0.3612
6.4	0.54722	0.38797	0.35752	0.35849
6.5	0.5497	0.38603	0.3551	0.3557
6.6	0.55218	0.38405	0.35262	0.35286
6.7	0.55466	0.38203	0.35009	0.34994
6.8	0.55714	0.37998	0.34752	0.34697
6.9	0.5596	0.3779	0.3449	0.34395
7	0.56204	0.37578	0.34224	0.34086
7.1	0.56444	0.37364	0.33954	0.33773
7.2	0.5668	0.37148	0.3368	0.33455
7.3	0.56909	0.3693	0.33403	0.33133
7.4	0.57129	0.36711	0.33123	0.32807
7.5	0.5734	0.36491	0.32841	0.32478
7.6	0.57539	0.3627	0.32556	0.32146
7.7	0.57725	0.36049	0.32269	0.31812
7.8	0.57897	0.35828	0.31981	0.31476
7.9	0.58053	0.35608	0.31692	0.31139
8	0.58192	0.35388	0.31402	0.30801
8.1	0.58314	0.35171	0.31112	0.30465
8.2	0.58418	0.34955	0.30822	0.30129
8.3	0.58504	0.34741	0.30534	0.29796
8.4	0.58572	0.34531	0.30247	0.29465
8.5	0.58622	0.34324	0.29963	0.29138
8.6	0.58655	0.34121	0.29682	0.28815
8.7	0.58672	0.33923	0.29405	0.28497
8.8	0.58672	0.3373	0.29132	0.28186
8.9	0.58657	0.33543	0.28864	0.27881
9	0.58628	0.33363	0.28603	0.27583
9.1	0.58586	0.33191	0.28349	0.27294
9.2	0.58533	0.33027	0.28103	0.27013
9.3	0.5847	0.32872	0.27865	0.26741
9.4	0.58399	0.32728	0.27637	0.26479
9.5	0.58322	0.32594	0.27419	0.26228
9.6	0.5824	0.32472	0.27212	0.25987
9.7	0.58156	0.32363	0.27017	0.25757
9.8	0.58071	0.32268	0.26834	0.25539
9.9	0.57989	0.32187	0.26665	0.25333
10	0.57909	0.32121	0.26509	0.2514
10.1	0.57836	0.32071	0.26367	0.2496
10.2	0.5777	0.32038	0.2624	0.24794
10.3	0.57714	0.32023	0.26128	0.24642
10.4	0.5767	0.32026	0.26032	0.24505
10.5	0.57638	0.32048	0.25951	0.24384
10.6	0.57621	0.3209	0.25888	0.2428
10.7	0.57619	0.32152	0.25842	0.24194
10.8	0.57635	0.32234	0.25813	0.24126
10.9	0.57669	0.32339	0.25801	0.24077
11	0.57722	0.32465	0.25809	0.24048
11.1	0.57793	0.32614	0.25835	0.24041
11.2	0.57882	0.32786	0.2588	0.24057
11.3	0.57989	0.32982	0.25946	0.24096
11.4	0.58113	0.33201	0.26033	0.24159
11.5	0.58252	0.33445	0.26142	0.24248
11.6	0.58403	0.33714	0.26273	0.24363
11.7	0.58565	0.34009	0.26429	0.24506
11.8	0.58736	0.3433	0.26609	0.24678
11.9	0.58914	0.34677	0.26816	0.24878
12	0.59096	0.35051	0.2705	0.25109
12.1	0.59281	0.35454	0.27313	0.25372
12.2	0.59468	0.35884	0.27607	0.25666
12.3	0.59656	0.36344	0.27931	0.25993
12.4	0.59845	0.36834	0.28288	0.26353
12.5	0.60037	0.37355	0.28679	0.26748
12.6	0.60231	0.37907	0.29106	0.27178
12.7	0.6043	0.38492	0.29569	0.27644
12.8	0.60635	0.3911	0.3007	0.28148
12.9	0.60849	0.39762	0.3061	0.28689
13	0.61075	0.4045	0.31189	0.29269
13.1	0.61314	0.41174	0.3181	0.29889
13.2	0.61569	0.41935	0.32473	0.3055
13.3	0.61843	0.42735	0.33178	0.31254
13.4	0.62137	0.43574	0.33928	0.32
13.5	0.62453	0.44453	0.34722	0.32791
13.6	0.62793	0.45374	0.35561	0.33628
13.7	0.63159	0.46337	0.36447	0.34512
13.8	0.6355	0.47344	0.3738	0.35443
13.9	0.63968	0.48395	0.3836	0.36423
14	0.64413	0.49491	0.39389	0.37454
14.1	0.64885	0.50633	0.40467	0.38536
14.2	0.65384	0.51821	0.41595	0.39669
14.3	0.65909	0.53057	0.42772	0.40856
14.4	0.6646	0.5434	0.44	0.42097
14.5	0.67035	0.55672	0.4528	0.43393
14.6	0.67635	0.57053	0.46611	0.44744
14.7	0.68257	0.58482	0.47995	0.46152
14.8	0.68901	0.59961	0.49432	0.47617
14.9	0.69566	0.6149	0.50922	0.4914
15	0.70251	0.63069	0.52467	0.50721
15.1	0.70957	0.64698	0.54067	0.52362
15.2	0.71684	0.66378	0.55723	0.54062
15.3	0.72433	0.68109	0.57436	0.55823
15.4	0.73204	0.69892	0.59206	0.57646
15.5	0.74	0.71727	0.61036	0.5953
15.6	0.74821	0.73615	0.62926	0.61477
15.7	0.75669	0.75556	0.64878	0.63488
15.8	0.76545	0.77552	0.66893	0.65563
15.9	0.77451	0.79604	0.68972	0.67704
16	0.78388	0.81713	0.71117	0.69911
16.1	0.79358	0.83879	0.73329	0.72186
16.2	0.80362	0.86104	0.75609	0.7453
16.3	0.81403	0.88389	0.77958	0.76943
16.4	0.82482	0.90736	0.80378	0.79427
16.5	0.83601	0.93146	0.8287	0.81982
16.6	0.84763	0.9562	0.85435	0.8461
16.7	0.85971	0.98159	0.88073	0.87312
16.8	0.87226	1.0076	0.90786	0.90088
16.9	0.88533	1.0344	0.93573	0.92938
17	0.89894	1.0618	0.96435	0.95863
17.1	0.91314	1.0898	0.99373	0.98864
17.2	0.92795	1.1186	1.0239	1.0194
17.3	0.94341	1.1481	1.0548	1.0509
17.4	0.95957	1.1783	1.0864	1.0832
17.5	0.97647	1.2092	1.1189	1.1162
17.6	0.99416	1.2409	1.152	1.15
17.7	1.0127	1.2732	1.186	1.1846
17.8	1.0321	1.3063	1.2206	1.2198
17.9	1.0524	1.34	1.2561	1.2558
18	1.0736	1.3745	1.2922	1.2926
18.1	1.0959	1.4097	1.3291	1.33
18.2	1.1192	1.4457	1.3668	1.3682
18.3	1.1435	1.4823	1.4051	1.4071
18.4	1.169	1.5196	1.4442	1.4467
18.5	1.1956	1.5577	1.484	1.487
18.6	1.2233	1.5964	1.5244	1.528
18.7	1.2521	1.6358	1.5656	1.5696
18.8	1.2821	1.6759	1.6075	1.612
18.9	1.3133	1.7167	1.65	1.655
19	1.3456	1.7581	1.6932	1.6986
19.1	1.379	1.8002	1.737	1.7429
19.2	1.4136	1.843	1.7816	1.7879
19.3	1.4492	1.8864	1.8267	1.8334
19.4	1.4858	1.9305	1.8725	1.8796
19.5	1.5234	1.9752	1.9189	1.9264
19.6	1.562	2.0205	1.9659	1.9738
19.7	1.6015	2.0665	2.0136	2.0218
19.8	1.6418	2.1131	2.0618	2.0704
19.9	1.683	2.1602	2.1106	2.1195
20	1.7249	2.208	2.1599	2.1691


==> OFC2019 arxiv/data/lab_snr.csv <==
wv	snr	gmi
1525.564	9.672	6.38
1525.84	10.12	6.58
1526.116	9.925	6.53
1526.392	9.895	6.51
1526.667	9.887	6.51
1526.944	9.923	6.53
1527.22	9.982	6.57
1527.496	9.998	6.58
1527.772	10.085	6.63
1528.049	10.139	6.66
1528.325	10.253	6.73
1528.602	10.32	6.77
1528.879	10.351	6.79
1529.155	10.398	6.82
1529.432	10.394	6.82
1529.709	10.433	6.84
1529.987	10.58	6.93
1530.264	10.452	6.85
1530.541	10.691	6.99
1530.819	10.437	6.84
1531.096	10.434	6.84
1531.374	10.587	6.92
1531.652	10.532	6.89
1531.929	10.569	6.92
1532.207	10.556	6.9
1532.485	10.506	6.88
1532.764	10.34	6.77
1533.042	10.454	6.85
1533.32	10.481	6.86
1533.599	10.511	6.88
1533.877	10.58	6.92
1534.156	10.688	6.98
1534.435	10.629	6.96
1534.713	10.563	6.92
1534.992	10.794	7.05
1535.271	10.621	6.95
1535.551	10.731	7.02
1535.83	10.729	7.02
1536.109	10.682	6.99
1536.389	10.875	7.1
1536.668	10.68	6.99
1536.948	10.754	7.04
1537.228	10.753	7.03
1537.508	10.851	7.09
1537.788	10.86	7.1
1538.068	10.91	7.13
1538.348	10.825	7.07
1538.628	10.812	7.07
1538.909	10.609	6.94
1539.189	10.563	6.91
1539.47	10.647	6.96
1539.75	10.634	6.96
1540.031	10.772	7.04
1540.312	10.746	7.09
1540.593	10.702	6.99
1540.874	10.879	7.11
1541.155	10.783	7.05
1541.437	10.755	7.03
1541.718	10.648	6.97
1541.999	10.923	7.13
1542.281	10.889	7..12
1542.563	10.941	7.15
1542.845	10.87	7.1
1543.127	10.683	6.99
1543.409	10.666	6.98
1543.691	10.872	7.11
1543.973	10.926	7.14
1544.255	10.866	7.1
1544.538	10.609	6.94
1544.82	10.853	7.09
1545.103	10.776	7.04
1545.386	10.889	7.11
1545.669	10.734	7.02
1545.951	10.684	6.99
1546.235	10.715	7.01
1546.518	10.744	7.03
1546.801	10.79	7.05
1547.084	10.866	7.1
1547.368	10.84	7.02
1547.651	10.938	7.14
1547.935	11.22	7.31
1548.219	10.965	7.15
1548.503	10.924	7.13
1548.787	10.985	7.16
1549.071	10.941	7.14
1549.355	11.179	7.28
1549.639	11.2	7.31
1549.924	11.089	7.23
1550.208	11.148	7.27
1550.493	10.989	7.17
1550.778	10.9	7.13
1551.062	10.841	7.09
1551.347	10.952	7.15
1551.632	10.94	7.14
1551.918	10.897	7.12
1552.203	11.076	7.23
1552.488	10.902	7.12
1552.774	10.927	7.14
1553.059	11.148	7.26
1553.345	10.923	7.13
1553.631	11.206	7.31
1553.917	11.129	7.26
1554.203	11.073	7.22
1554.489	11.03	7.2
1554.775	11.226	7.34
1555.061	11.083	7.23
1555.348	11.237	7.32
1555.634	11.45	7.45
1555.921	11.559	7.51
1556.207	11.29	7.35
1556.494	11.357	7.39
1556.781	11.3	7.38
1557.068	11.318	7.37
1557.355	11.308	7.37
1557.643	11.432	7.44
1557.93	11.362	7.4
1558.217	11.425	7.44
1558.505	11.43	7.43
1558.793	11.407	7.43
1559.08	11.418	7.43
1559.368	11.383	7.4
1559.656	11.33	7.38
1559.944	11.422	7.44
1560.233	11.377	7.4
1560.521	11.318	7.37
1560.809	11.375	7.4
1561.098	11.384	7.39
1561.387	11.363	7.4
1561.675	11.339	7.39
1561.964	11.294	7.35
1562.253	11.381	7.4
1562.542	11.475	7.47
1562.831	11.354	7.39
1563.121	11.472	7.46
1563.41	11.42	7.43
1563.699	11.343	7.39
1563.989	11.467	7.46
1564.279	11.438	7.44
1564.569	11.458	7.45
1564.858	11.501	7.47
1565.149	11.258	7.55
1565.439	11.391	7.41
1565.729	11.409	7.42
1566.019	1.44	7.44
1566.31	11.465	7.45
1566.6	11.34	7.38
1566.891	11.374	7.4
1567.182	11.471	7.46
1567.473	11.499	7.48
1567.764	11.598	7.54
1568.055	11.474	7.46
1568.346	11.541	7.5
1568.637	11.554	7.51
1568.929	11.383	7.41
1569.22	11.465	7.46
1569.532	11.654	7.57
1569.824	11.654	7.57
1570.116	11.567	7.52
1570.408	11.587	7.53
1570.7	11.45	7.45
1570.992	11.372	7.4
1571.285	11.486	7.47
1571.577	11.66	7.58
1571.87	11.59	7.43
1572.162	11.674	7.57
1572.455	11.734	7.61
1572.748	11.787	7.65
1573.041	11.629	7.56
1573.334	11.722	7.61
1573.627	11.616	7.55
1573.92	11.551	7.5
1574.214	11.673	7.58
1574.507	11.488	7.47
1574.801	11.597	7.53
1575.094	11.761	7.64
1575.388	11.795	7.65
1575.682	11.608	7.55
1575.976	11.579	7.52
1576.27	11.761	7.63
1576.565	11.641	7.56
1576.859	11.702	7.6
1577.154	11.659	7.57
1577.448	11.435	7.44
1577.743	11.562	7.52
1578.038	11.506	7.48
1578.333	11.459	7.45
1578.628	11.584	7.52
1578.923	11.618	7.55
1579.218	11.639	7.56
1579.514	11.617	7.55
1579.809	11.597	7.54
1580.105	11.613	7.55
1580.4	11.694	7.6
1580.696	11.597	7.54
1580.992	11.547	7.5
1581.288	11.684	7.59
1581.584	11.714	7.61
1581.881	11.562	7.56
1582.177	11.611	7.55
1582.473	11.673	7.58
1582.77	11.701	7.6
1583.067	11.802	7.66
1583.363	11.599	7.52
1583.66	11.8	7.65
1583.957	11.791	7.65
1584.255	11.713	7.61
1584.552	11.752	7.63
1584.849	11.637	7.57
1585.147	11.62	7.55
1585.444	11.521	7.49
1585.742	11.473	7.46
1586.04	11.631	7.55
1586.338	11.518	7.49
1586.636	11.594	7.54
1586.934	11.553	7.51
1587.232	11.664	7.57
1587.531	11.594	7.53
1587.829	11.602	7.54
1588.128	11.599	7.54
1588.426	11.608	7.54
1588.725	11.581	7.53
1589.024	11.475	7.45
1589.323	11.487	7.47
1589.622	11.374	7.4
1589.922	11.526	7.49
1590.221	11.262	7.34
1590.521	11.38	7.41
1590.82	11.338	7.39
1591.12	11.466	7.45
1591.42	11.507	7.47
1591.72	11.289	7.34
1592.02	11.19	7.29
1592.32	11.403	7.42
1592.62	11.561	7.51
1592.921	11.661	7.58
1593.221	11.762	7.62
1593.522	11.39	7.42
1593.823	11.209	7.3
1594.123	11.334	7.38
1594.424	11.284	7.35
1594.726	11.324	7.36
1595.027	11.253	7.33
1595.328	11.218	7.31
1595.63	11.452	7.44
1595.931	11.321	7.37
1596.233	11.467	7.46
1596.534	11.489	7.47
1596.836	11.109	7.25
1597.138	11.279	7.34
1597.441	11.143	7.26
1597.743	11.263	7.34
1598.045	11.076	7.23
1598.348	11.373	7.41
1598.65	11.506	7.48
1598.953	11.51	7.48
1599.256	11.485	7.47
1599.559	11.431	7.44
1599.862	11.165	7.28
1600.165	11.332	7.38
1600.468	11.228	7.32
1600.771	11.464	7.46
1601.075	11.313	7.37
1601.378	11.468	7.46
1601.682	11.493	7.48
1601.986	11.404	7.42
1602.29	11.431	7.45
1602.594	11.378	7.38
1602.898	11.466	7.46
1603.203	11.177	7.29
1603.507	11.155	7.28
1603.811	11.284	7.33
1604.116	11.131	7.25
1604.421	11.367	7.39
1604.726	11.186	7.28
1605.031	11.434	7.44
1605.336	11.209	7.3
1605.641	11.152	7.26
1605.946	11.248	7.32
1606.252	11.069	7.22
1606.557	11.195	7.29
1606.863	10.918	7.13
1607.169	11.089	7.23
1607.475	10.816	7.07
1607.781	10.838	7.08
1608.087	10.833	7.08
1608.393	10.831	7.07
1608.7	10.636	6.87
1609.006	10.868	7.09
1609.313	10.761	6.97
1609.62	10.923	7.14
1609.926	11.0023	7.17
1610.233	11.034	7.19
1610.541	11.086	7.23
1610.848	11.052	7.21
1611.155	10.942	7.13
1611.463	10.9	7.13
1611.77	10.959	7.13
1612.078	10.786	7.04
1612.386	10.892	7.11
1612.693	10.855	7.11
1613.001	10.71	7
1613.31	10.204	6.68
1613.618	10.594	6.93
1613.926	10.506	6.87
1614.235	9.597	6.32
1614.543	7.377	5


==> OFC2019 arxiv/data/nf_meas.txt <==
wv nf
1526.06	3.5157
1526.84	3.4339
1527.62	3.371
1528.39	3.3577
1529.18	3.2821
1529.96	3.3539
1530.74	3.3076
1531.52	3.2017
1532.31	3.094
1533.09	2.9021
1533.87	2.8548
1534.66	2.9038
1535.44	2.8612
1536.23	2.989
1537.02	3.0705
1537.81	3.0426
1538.6	2.9869
1539.39	3.1296
1540.18	3.0946
1540.97	3.0738
1541.76	3.0497
1542.55	2.9863
1543.35	2.9981
1544.14	2.9507
1544.94	2.9677
1545.73	2.9234
1546.53	2.8857
1547.33	2.8873
1548.13	2.8856
1548.93	2.7714
1549.73	2.6957
1550.53	2.6359
1551.34	2.5735
1552.14	2.6211
1552.94	2.5474
1553.75	2.4135
1554.55	2.373
1555.36	2.3352
1556.17	2.1623
1556.97	2.1346
1557.78	2.0501
1558.59	1.932
1559.4	1.833
1560.22	1.6846
1561.03	1.5976
1561.84	1.5869
1562.66	1.5428
1563.47	1.5276
1564.29	1.4839
1565.1	1.4618
1565.92	1.3522
1566.74	1.2977
1567.56	1.294
1568.38	1.261
1569.2	1.1604
1570.02	1.0629
1570.84	1.0853
1571.67	1.0201
1572.49	0.9289
1573.32	0.8892
1574.14	0.876
1574.97	0.8075
1575.8	0.7038
1576.63	0.6042
1577.46	0.5874
1578.29	0.6493
1579.12	0.5647
1579.95	0.4764
1580.78	0.4325
1581.62	0.4526
1582.45	0.434
1583.29	0.4
1584.13	0.3856
1584.96	0.2738
1585.8	0.1865
1586.64	0.1897
1587.48	0.1942
1588.32	0.0528
1589.16	0.1133
1590.01	0.1312
1590.85	0.1209
1591.7	0.0495
1592.54	0.0016
1593.39	0.1525
1594.24	0.2286
1595.08	0.0399
1595.93	-0.113
1596.78	-0.0801
1597.63	-0.1776
1598.49	-0.0998
1599.34	-0.111
1600.19	-0.2929
1601.05	-0.2463
1601.9	-0.2785
1602.76	-0.2893
1603.62	-0.1901
1604.48	-0.1611
1605.33	-0.098
1606.19	0.0483
1607.05	-0.0394
1607.92	0.0908
1608.78	0.1735
1609.64	-0.0633
1610.51	-0.0703
1611.37	-0.1504
1612.24	-0.5436
1613.11	-0.7625


==> OFC2019 arxiv/data/nf_sim.txt <==
wv nf	
1525.87	3.4597
1526.16	3.44026
1526.44	3.41968
1526.73	3.39746
1527.02	3.3737
1527.31	3.3497
1527.59	3.32746
1527.88	3.30968
1528.17	3.29615
1528.46	3.2854
1528.75	3.27749
1529.03	3.27015
1529.32	3.26076
1529.61	3.24965
1529.9	3.23698
1530.19	3.22308
1530.47	3.20623
1530.76	3.18315
1531.05	3.15372
1531.34	3.11946
1531.63	3.08246
1531.91	3.04472
1532.2	3.00803
1532.49	2.97331
1532.78	2.93955
1533.07	2.90544
1533.35	2.8708
1533.64	2.83731
1533.93	2.80738
1534.22	2.78292
1534.51	2.76391
1534.79	2.74946
1535.08	2.73778
1535.37	2.72786
1535.66	2.7207
1535.95	2.71749
1536.23	2.71984
1536.52	2.72756
1536.81	2.73972
1537.1	2.75356
1537.39	2.76675
1537.67	2.78081
1537.96	2.79702
1538.25	2.81609
1538.54	2.83562
1538.83	2.85242
1539.11	2.86477
1539.4	2.87328
1539.69	2.87915
1539.98	2.88349
1540.26	2.88758
1540.55	2.89143
1540.84	2.89444
1541.13	2.89601
1541.42	2.89614
1541.7	2.89493
1541.99	2.89268
1542.28	2.88929
1542.57	2.88367
1542.86	2.8751
1543.14	2.86398
1543.43	2.84993
1543.72	2.83374
1544.01	2.81641
1544.3	2.79924
1544.58	2.78313
1544.87	2.76818
1545.16	2.75369
1545.45	2.73916
1545.74	2.72458
1546.02	2.70947
1546.31	2.69363
1546.6	2.67694
1546.89	2.66
1547.18	2.64393
1547.46	2.62842
1547.75	2.61266
1548.04	2.59506
1548.33	2.57424
1548.62	2.55196
1548.9	2.53015
1549.19	2.51049
1549.48	2.49251
1549.77	2.47347
1550.06	2.4511
1550.34	2.42608
1550.63	2.40042
1550.92	2.37583
1551.21	2.3537
1551.5	2.33392
1551.78	2.31531
1552.07	2.29666
1552.36	2.27725
1552.65	2.25823
1552.93	2.24064
1553.22	2.22583
1553.51	2.21278
1553.8	2.19928
1554.09	2.18345
1554.37	2.16337
1554.66	2.14005
1554.95	2.116
1555.24	2.0931
1555.53	2.07086
1555.81	2.04769
1556.1	2.02157
1556.39	1.99241
1556.68	1.96211
1556.97	1.93217
1557.25	1.9039
1557.54	1.87718
1557.83	1.85112
1558.12	1.82472
1558.41	1.79809
1558.69	1.772
1558.98	1.74708
1559.27	1.72393
1559.56	1.70183
1559.85	1.68019
1560.13	1.65811
1560.42	1.63559
1560.71	1.61323
1561	1.59173
1561.29	1.57139
1561.57	1.55182
1561.86	1.53219
1562.15	1.51193
1562.44	1.49133
1562.73	1.47099
1563.01	1.45091
1563.3	1.43179
1563.59	1.41333
1563.88	1.39493
1564.17	1.37578
1564.45	1.35591
1564.74	1.33598
1565.03	1.31712
1565.32	1.30021
1565.6	1.28447
1565.89	1.26889
1566.18	1.25237
1566.47	1.2348
1566.76	1.21681
1567.04	1.19906
1567.33	1.18157
1567.62	1.16315
1567.91	1.14369
1568.2	1.12388
1568.48	1.10354
1568.77	1.08266
1569.06	1.06063
1569.35	1.03797
1569.64	1.01696
1569.92	0.99881
1570.21	0.98333
1570.5	0.96921
1570.79	0.95424
1571.08	0.93683
1571.36	0.91579
1571.65	0.89151
1571.94	0.86538
1572.23	0.83991
1572.52	0.81561
1572.8	0.79166
1573.09	0.76687
1573.38	0.74115
1573.67	0.71578
1573.96	0.69247
1574.24	0.67183
1574.53	0.65254
1574.82	0.63391
1575.11	0.61514
1575.4	0.59604
1575.68	0.57679
1575.97	0.55779
1576.26	0.53947
1576.55	0.5213
1576.83	0.5032
1577.12	0.48404
1577.41	0.46416
1577.7	0.44423
1577.99	0.42526
1578.27	0.40805
1578.56	0.39259
1578.85	0.3779
1579.14	0.36248
1579.43	0.34631
1579.71	0.3298
1580	0.31405
1580.29	0.29946
1580.58	0.28543
1580.87	0.27066
1581.15	0.25505
1581.44	0.2389
1581.73	0.2228
1582.02	0.20767
1582.31	0.1939
1582.59	0.18068
1582.88	0.16814
1583.17	0.15534
1583.46	0.14192
1583.75	0.12884
1584.03	0.11662
1584.32	0.10577
1584.61	0.09598
1584.9	0.08544
1585.19	0.07307
1585.47	0.05976
1585.76	0.04661
1586.05	0.03451
1586.34	0.02408
1586.63	0.0135
1586.91	0.00189
1587.2	-0.01196
1587.49	-0.02696
1587.78	-0.04139
1588.07	-0.05336
1588.35	-0.06218
1588.64	-0.06943
1588.93	-0.07683
1589.22	-0.08577
1589.51	-0.09624
1589.79	-0.10706
1590.08	-0.11721
1590.37	-0.12562
1590.66	-0.13245
1590.94	-0.13832
1591.23	-0.14364
1591.52	-0.14979
1591.81	-0.15729
1592.1	-0.16604
1592.38	-0.1758
1592.67	-0.18593
1592.96	-0.19548
1593.25	-0.20358
1593.54	-0.20992
1593.82	-0.21489
1594.11	-0.21992
1594.4	-0.22607
1594.69	-0.23237
1594.98	-0.23801
1595.26	-0.24239
1595.55	-0.24651
1595.84	-0.25207
1596.13	-0.25997
1596.42	-0.2695
1596.7	-0.27989
1596.99	-0.2897
1597.28	-0.29827
1597.57	-0.30567
1597.86	-0.31231
1598.14	-0.31869
1598.43	-0.3248
1598.72	-0.33017
1599.01	-0.33397
1599.3	-0.33591
1599.58	-0.33679
1599.87	-0.33791
1600.16	-0.34017
1600.45	-0.34348
1600.74	-0.34651
1601.02	-0.3488
1601.31	-0.34992
1601.6	-0.35049
1601.89	-0.35119
1602.17	-0.35272
1602.46	-0.35481
1602.75	-0.35593
1603.04	-0.3557
1603.33	-0.3544
1603.61	-0.35254
1603.9	-0.35102
1604.19	-0.35075
1604.48	-0.35201
1604.77	-0.35422
1605.05	-0.35506
1605.34	-0.35225
1605.63	-0.34757
1605.92	-0.34384
1606.21	-0.34324
1606.49	-0.34388
1606.78	-0.34247
1607.07	-0.3365
1607.36	-0.32736
1607.65	-0.31767
1607.93	-0.30981
1608.22	-0.3065
1608.51	-0.30722
1608.8	-0.30989
1609.09	-0.3126
1609.37	-0.31554
1609.66	-0.32063
1609.95	-0.32906
1610.24	-0.34182
1610.53	-0.35783
1610.81	-0.37468
1611.1	-0.39037
1611.39	-0.40419
1611.68	-0.41636
1611.97	-0.42707
1612.25	-0.43652
1612.54	-0.44581
1612.83	-0.45653
1613.12	-0.4702
1613.41	-0.48081
1613.69	-0.47536
1613.98	-0.44665
1614.27	-0.39768
1614.56	-0.36275
1614.84	-0.37536


==> data/final_ber.txt <==
wv	pre	post	postNaN
1614.54340582598	0.2003492	0	1
1614.23478581869	0.1458639	0	1
1613.92628377428	0.1353137	0	1
1613.61789962515	0.1294403	0	1
1613.30963330373	0.1244329	0	1
1613.00148474249	0.1273956	0	1
1612.69345387398	0.1240679	0	1
1612.38554063077	0.1262283	0	1
1612.07774494552	0.1261139	0	1
1611.7700667509	0.1244138	0	1
1611.46250597966	0.1254908	0	1
1611.15506256459	0.1248817	0	1
1610.84773643853	0.1516698	0	1
1610.54052753438	0.1294123	0	1
1610.23343578509	0.1340968	0	1
1609.92646112364	0.1311251	0	1
1609.61960348309	0.1428909	0	1
1609.31286279655	0.1452789	4.9189815e-06	0
1609.00623899714	0.1443532	0.0002829861111	0
1608.69973201809	0.1376127	0	1
1608.39334179263	0.1284536	0	1
1608.08706825408	0.1274439	0	1
1607.78091133579	0.1295993	0	1
1607.47487097115	0.1259842	0	1
1607.16894709363	0.1255595	0	1
1606.86313963673	0.1250954	0	1
1606.557448534	0.1261546	0	1
1606.25187371906	0.1202482	0	1
1605.94641512556	0.1232224	0	1
1605.64107268721	0.1202329	0	1
1605.33584633776	0.1148211	0	1
1605.03073601103	0.1150195	0	1
1604.72574164087	0.1185748	0	1
1604.42086316119	0.1163864	0	1
1604.11610050596	0.1231066	0	1
1603.81145360917	0.1174952	0	1
1603.5069224049	0.1177254	0	1
1603.20250682724	0.1191521	0	1
1602.89820681037	0.1148071	0	1
1602.59402228848	0.1147931	0	1
1602.28995319584	0.1138039	0	1
1601.98599946676	0.1136996	0	1
1601.68216103559	0.1125031	0	1
1601.37843783675	0.1120186	0	1
1601.0748298047	0.1173121	0	1
1600.77133687393	0.1184845	0	1
1600.46795897902	0.1216075	0	1
1600.16469605457	0.124705	0	1
1599.86154803523	0.1155459	0	1
1599.55851485572	0.1155103	0	1
1599.25559645078	0.1169179	0	1
1598.95279275523	0.1248805	0	1
1598.65010370392	0.1134987	0	1
1598.34752923175	0.1175486	0	1
1598.04506927368	0.1202113	0	1
1597.74272376471	0.1222839	0	1
1597.44049263989	0.12198	0	1
1597.13837583433	0.1184527	0	1
1596.83637328316	0.1173744	0	1
1596.5344849216	0.118014	0	1
1596.23271068489	0.1166852	0	1
1595.93105050833	0.1162198	0	1
1595.62950432727	0.117466	0	1
1595.32807207709	0.1187464	0	1
1595.02675369324	0.1171633	0	1
1594.72554911122	0.1203117	0	1
1594.42445826657	0.1234945	0	1
1594.12348109487	0.1189295	0	1
1593.82261753176	0.1219673	0	1
1593.52186751294	0.1173134	0	1
1593.22123097414	0.1127955	0	1
1592.92070785114	0.1147982	0	1
1592.62029807977	0.1150907	0	1
1592.32000159591	0.1158346	0	1
1592.01981833551	0.1228294	0	1
1591.71974823452	0.1233635	0	1
1591.41979122898	0.1164754	0	1
1591.11994725496	0.1209195	0	1
1590.82021624859	0.1210086	0	1
1590.52059814603	0.1201668	0	1
1590.22109288351	0.1174393	0	1
1589.92170039728	0.1175613	0	1
1589.62242062367	0.1184158	0	1
1589.32325349904	0.1176402	0	1
1589.02419895979	0.1148847	0	1
1588.72525694239	0.1158473	0	1
1588.42642738333	0.1147092	0	1
1588.12771021919	0.1147652	0	1
1587.82910538655	0.1138852	0	1
1587.53061282206	0.1153603	0	1
1587.23223246243	0.1124458	0	1
1586.93396424439	0.1150157	0	1
1586.63580810474	0.1109848	0	1
1586.33776398032	0.1155879	0	1
1586.03983180801	0.1140022	0	1
1585.74201152475	0.1196365	0	1
1585.44430306752	0.1153297	0	1
1585.14670637335	0.1147079	0	1
1584.84922137932	0.1115659	0	1
1584.55184802254	0.1097132	0	1
1584.2545862402	0.1110268	0	1
1583.9574359695	0.1102409	0	1
1583.66039714771	0.1000086	0	1
1583.36346971215	0.1110242	0	1
1583.06665360017	0.1091131	0	1
1582.76994874918	0.1115875	0	1
1582.47335509662	0.1135788	0	1
1582.17687258001	0.1133105	0	1
1581.88050113689	0.1126315	0	1
1581.58424070485	0.1122055	0	1
1581.28809122152	0.109993	0	1
1580.99205262461	0.1123454	0	1
1580.69612485183	0.1147499	0	1
1580.40030784098	0.1151517	0	1
1580.10460152987	0.113561	0	1
1579.80900585638	0.1146876	0	1
1579.51352075844	0.1121394	0	1
1579.21814617399	0.1131325	0	1
1578.92288204107	0.1141891	0	1
1578.62772829772	0.1092491	0	1
1578.33268488205	0.1148605	0	1
1578.03775173222	0.1147257	0	1
1577.74292878641	0.1136322	0	1
1577.44821598288	0.115612	0	1
1577.15361325992	0.1134529	0	1
1576.85912055585	0.1125374	0	1
1576.56473780906	0.1113688	0	1
1576.27046495799	0.1104813	0	1
1575.9763019411	0.1126518	0	1
1575.68224869691	0.1124471	0.0002512400794	0
1575.38830516399	0.1098353	0	1
1575.09447128095	0.1116867	0	1
1574.80074698644	0.1153107	0	1
1574.50713221918	0.1170031	0	1
1574.21362691791	0.1112785	0	1
1573.92023102142	0.1133499	0	1
1573.62694446856	0.1119169	0	1
1573.33376719821	0.1131744	0	1
1573.04069914929	0.1118635	0	1
1572.7477402608	0.1076164	0	1
1572.45489047174	0.115097	0	1
1572.16214972119	0.1153437	0	1
1571.86951794827	0.1165568	0	1
1571.57699509212	0.1151098	0	1
1571.28458109195	0.1192449	0	1
1570.99227588701	0.1228294	0	1
1570.7000794166	0.118337	0	1
1570.40799162005	0.1182823	0	1
1570.11601243675	0.115284	0	1
1569.82414180613	0.1142464	0	1
1569.53237966766	0.1149775	0	1
1569.24072596086	0.1178881	0	1
1568.94918062529	0.1192207	0	1
1568.65774360057	0.1173325	0	1
1568.36641482635	0.1190364	0	1
1568.07519424232	0.1199328	0	1
1567.78408178824	0.1170425	0	1
1567.49307740388	0.1195984	0	1
1567.20218102909	0.1196429	0	1
1566.91139260373	0.1204783	0	1
1566.62071206774	0.1183548	0	1
1566.33013936108	0.1203206	0	1
1566.03967442376	0.1165975	0	1
1565.74931719583	0.1208038	0	1
1565.4590676174	0.1191266	0	1
1565.16892562861	0.1148173	0	1
1564.87889116966	0.1195653	0	1
1564.58896418076	0.1194407	0	1
1564.29914460221	0.1183853	0	1
1564.00943237432	0.1199328	0	1
1563.71982743747	0.1200358	0	1
1563.43032973205	0.1210518	0	1
1563.14093919853	0.1172867	0	1
1562.8516557774	0.1182518	0	1
1562.56247940921	0.1183993	0	1
1562.27341003453	0.1206805	0	1
1561.98444759402	0.1214701	0	1
1561.69559202833	0.1204783	0	1
1561.40684327818	0.1189067	0	1
1561.11820128435	0.1250725	0	1
1560.82966598763	0.1202329	0	1
1560.54123732887	0.1201693	0	1
1560.25291524897	0.1198565	0	1
1559.96469968886	0.118365	0	1
1559.67659058953	0.1200447	0	1
1559.38858789199	0.1194369	0	1
1559.10069153733	0.1193568	0	1
1558.81290146664	0.1191394	0	1
1558.52521762109	0.1176364	0	1
1558.23763994187	0.1196276	0	1
1557.95016837022	0.1191266	0	1
1557.66280284743	0.1202876	0	1
1557.37554331483	0.1195704	0	1
1557.08838971378	0.120107	0	1
1556.80134198571	0.1223272	0	1
1556.51440007207	0.1219622	0	1
1556.22756391436	0.1145363	0	1
1555.94083345413	0.1160698	0	1
1555.65420863297	0.118487	0	1
1555.3676893925	0.1170108	0	1
1555.08127567439	0.127032	0	1
1554.79496742038	0.1253738	0	1
1554.5087645722	0.1271528	1.5224359e-05	0
1554.22266707167	0.1289508	0	1
1553.93667486063	0.1259384	0	1
1553.65078788098	0.1252162	0	1
1553.36500607463	0.1279246	0	1
1553.07932938356	0.1261342	0	1
1552.79375774979	0.1293284	0	1
1552.50829111538	0.1302541	0	1
1552.22292942243	0.1278687	0	1
1551.93767261308	0.1311544	0	1
1551.65252062951	0.1311518	0	1
1551.36747341397	0.1305364	0	1
1551.08253090871	0.1309115	0	1
1550.79769305606	0.1289787	0	1
1550.51295979836	0.128053	0	1
1550.22833107802	0.1241557	0	1
1549.94380683747	0.1270714	0	1
1549.65938701921	0.1219508	0	1
1549.37507156575	0.1203206	0	1
1549.09086041966	0.1277784	0	1
1548.80675352356	0.1282412	5.3418803e-06	0
1548.52275082008	0.1284815	0	1
1548.23885225193	0.1300494	0	1
1547.95505776185	0.1226807	0	1
1547.6713672926	0.1271985	0	1
1547.38778078701	0.1351535	0	1
1547.10429818794	0.1320356	0	1
1546.8209194383	0.1310794	0	1
1546.53764448102	0.1312561	0	1
1546.2544732591	0.1293742	0	1
1545.97140571556	0.1296946	0	1
1545.68844179348	0.1334419	0	1
1545.40558143596	0.1336339	0	1
1545.12282458616	0.1309713	0	1
1544.84017118727	0.1319173	0	1
1544.55762118254	0.1316223	0	1
1544.27517451523	0.1313833	0	1
1543.99283112868	0.1284523	0	1
1543.71059096623	0.1286469	0	1
1543.4284539713	0.1316986	0	1
1543.14642008733	0.1301333	0	1
1542.8644892578	0.1286939	0	1
1542.58266142623	0.1286456	0	1
1542.30093653621	0.1294899	0	1
1542.01931453133	0.1295764	0	1
1541.73779535524	0.133901	0	1
1541.45637895165	0.1321398	0	1
1541.17506526427	0.1291898	0	1
1540.89385423688	0.1279373	0	1
1540.61274581331	0.1293691	0	1
1540.3317399374	0.1289037	0	1
1540.05083655304	0.1297226	0	1
1539.77003560419	0.1316655	0	1
1539.48933703481	0.1319847	0	1
1539.20874078893	0.1347733	2.777778e-07	0
1538.9282468106	0.1358477	0.0001519444444	0
1538.64785504393	0.1299782	0	1
1538.36756543305	0.1302516	0	1
1538.08737792216	0.1263682	0	1
1537.80729245546	0.1262372	0	1
1537.52730897723	0.1235568	0	1
1537.24742743178	0.1279678	0	1
1536.96764776343	0.1274096	0	1
1536.68796991659	0.1298052	0	1
1536.40839383567	0.1253675	0	1
1536.12891946514	0.1302299	0	1
1535.84954674951	0.1280734	0	1
1535.57027563332	0.1299655	0	1
1535.29110606117	0.133475	0	1
1535.01203797767	0.1281255	0	1
1534.7330713275	0.1316961	0	1
1534.45420605536	0.1291758	0	1
1534.17544210601	0.130352	0	1
1533.89677942422	0.1363068	0	1
1533.61821795484	0.1355616	0	1
1533.33975764272	0.1370316	0	1
1533.06139843277	0.1383069	0	1
1532.78314026995	0.1385473	0	1
1532.50498309925	0.1385791	0	1
1532.22692686568	0.135498	0	1
1531.94897151432	0.1335131	0	1
1531.67111699028	0.1340752	0	1
1531.3933632387	0.1305644	0	1
1531.11571020477	0.1324628	0	1
1530.83815783372	0.1383591	0	1
1530.56070607082	0.1297086	0	1
1530.28335486137	0.1297938	0	1
1530.00610415073	0.1307208	0	1
1529.72895388426	0.1316923	0	1
1529.45190400741	0.1298866	0	1
1529.17495446563	0.1316681	0	1
1528.89810520444	0.1317329	0	1
1528.62135616937	0.1320826	0	1
1528.344707306	0.1322873	0	1
1528.06815855997	0.1329066	0	1
1527.79170987693	0.1347415	0	1
1527.51536120258	0.1339798	0	1
1527.23911248267	0.1334572	0	1
1526.96296366298	0.1330744	0	1
1526.68691468931	0.1336543	0	1
1526.41096550755	0.1360092	0.0002775	0
1526.13511606357	0.1334305	0	1
1525.85936630332	0.1367378	5.44444444e-05	0
1525.58371617277	0.155206	0	1


==> data/final_rate.txt <==
wv	ngmi	rfec	rfinal
1614.54340582598	4.7576172	3.99999960000003	3.98009910447764
1614.23478581869	6.681852	6	5.97014925373134
1613.92628377428	7.1164908	6.66666719999999	6.63349970149253
1613.61789962515	7.297446	6.66666719999999	6.63349970149253
1613.30963330373	7.46865	6.93333360000005	6.89883940298513
1613.00148474249	7.3731096	6.93333360000005	6.89883940298513
1612.69345387398	7.4902584	6.93333360000005	6.89883940298513
1612.38554063077	7.4103936	6.93333360000005	6.89883940298513
1612.07774494552	7.4173236	6.93333360000005	6.89883940298513
1611.7700667509	7.4815008	6.93333360000005	6.89883940298513
1611.46250597966	7.38867	6.93333360000005	6.89883940298513
1611.15506256459	7.4315256	6.93333360000005	6.89883940298513
1610.84773643853	6.580146	6	5.97014925373134
1610.54052753438	7.3082868	6.66666719999999	6.63349970149253
1610.23343578509	7.1480196	6.66666719999999	6.63349970149253
1609.92646112364	7.2382932	6.66666719999999	6.63349970149253
1609.61960348309	6.86721	6.39999960000001	6.36815880597016
1609.31286279655	6.798216	6.39999960000001	6.36815880597016
1609.00623899714	6.8181168	6.39999960000001	6.36815880597016
1608.69973201809	7.0519452	6.60382200000003	6.57096716417913
1608.39334179263	7.250256	6.66666719999999	6.63349970149253
1608.08706825408	7.3725504	6.93333360000005	6.89883940298513
1607.78091133579	7.2954936	6.66666719999999	6.63349970149253
1607.47487097115	7.4265036	6.93333360000005	6.89883940298513
1607.16894709363	7.425162	6.93333360000005	6.89883940298513
1606.86313963673	7.4523096	6.93333360000005	6.89883940298513
1606.557448534	7.4145792	6.93333360000005	6.89883940298513
1606.25187371906	7.6174104	7.19999999999996	7.16417910447757
1605.94641512556	7.5248484	6.93333360000005	6.89883940298513
1605.64107268721	7.6152348	7.19999999999996	7.16417910447757
1605.33584633776	7.690158	7.19999999999996	7.16417910447757
1605.03073601103	7.7834388	7.19999999999996	7.16417910447757
1604.72574164087	7.6736616	7.19999999999996	7.16417910447757
1604.42086316119	7.7485908	7.19999999999996	7.16417910447757
1604.11610050596	7.4925108	6.93333360000005	6.89883940298513
1603.81145360917	7.7007204	7.19999999999996	7.16417910447757
1603.5069224049	7.6800696	7.19999999999996	7.16417910447757
1603.20250682724	7.5712824	7.19999999999996	7.16417910447757
1602.89820681037	7.6067544	7.19999999999996	7.16417910447757
1602.59402228848	7.67181	7.19999999999996	7.16417910447757
1602.28995319584	7.6941348	7.19999999999996	7.16417910447757
1601.98599946676	7.5734388	7.19999999999996	7.16417910447757
1601.68216103559	7.8685524	7.19999999999996	7.16417910447757
1601.37843783675	7.9074528	7.46666640000003	7.42951880597018
1601.0748298047	7.6531872	7.19999999999996	7.16417910447757
1600.77133687393	7.6844328	7.19999999999996	7.16417910447757
1600.46795897902	7.5351432	6.93333360000005	6.89883940298513
1600.16469605457	7.4502312	6.93333360000005	6.89883940298513
1599.86154803523	7.6621404	7.19999999999996	7.16417910447757
1599.55851485572	7.7758008	7.19999999999996	7.16417910447757
1599.25559645078	7.7206104	7.19999999999996	7.16417910447757
1598.95279275523	7.4657916	6.93333360000005	6.89883940298513
1598.65010370392	7.8460848	7.19999999999996	7.16417910447757
1598.34752923175	7.7156028	7.19999999999996	7.16417910447757
1598.04506927368	7.5986628	7.19999999999996	7.16417910447757
1597.74272376471	7.5570312	6.93333360000005	6.89883940298513
1597.44049263989	7.5666588	7.19999999999996	7.16417910447757
1597.13837583433	7.6744848	7.19999999999996	7.16417910447757
1596.83637328316	7.6288908	7.19999999999996	7.16417910447757
1596.5344849216	7.6087092	7.19999999999996	7.16417910447757
1596.23271068489	7.6579536	7.19999999999996	7.16417910447757
1595.93105050833	7.5895944	7.19999999999996	7.16417910447757
1595.62950432727	7.7172204	7.19999999999996	7.16417910447757
1595.32807207709	7.6596672	7.19999999999996	7.16417910447757
1595.02675369324	7.6848132	7.19999999999996	7.16417910447757
1594.72554911122	7.6157736	7.19999999999996	7.16417910447757
1594.42445826657	7.4478552	6.93333360000005	6.89883940298513
1594.12348109487	7.6639728	7.19999999999996	7.16417910447757
1593.82261753176	7.4967252	6.93333360000005	6.89883940298513
1593.52186751294	7.7193792	7.19999999999996	7.16417910447757
1593.22123097414	7.680318	7.19999999999996	7.16417910447757
1592.92070785114	7.7191032	7.19999999999996	7.16417910447757
1592.62029807977	7.7309028	7.19999999999996	7.16417910447757
1592.32000159591	7.6046136	7.19999999999996	7.16417910447757
1592.01981833551	7.5282888	6.93333360000005	6.89883940298513
1591.71974823452	7.4549148	6.93333360000005	6.89883940298513
1591.41979122898	7.7401428	7.19999999999996	7.16417910447757
1591.11994725496	7.5916296	7.19999999999996	7.16417910447757
1590.82021624859	7.6003008	7.19999999999996	7.16417910447757
1590.52059814603	7.6204272	7.19999999999996	7.16417910447757
1590.22109288351	7.7090376	7.19999999999996	7.16417910447757
1589.92170039728	7.6585188	7.19999999999996	7.16417910447757
1589.62242062367	7.6763844	7.19999999999996	7.16417910447757
1589.32325349904	7.6979748	7.19999999999996	7.16417910447757
1589.02419895979	7.580952	7.19999999999996	7.16417910447757
1588.72525694239	7.7043396	7.19999999999996	7.16417910447757
1588.42642738333	7.7858964	7.19999999999996	7.16417910447757
1588.12771021919	7.79874	7.19999999999996	7.16417910447757
1587.82910538655	7.8123036	7.19999999999996	7.16417910447757
1587.53061282206	7.7178264	7.19999999999996	7.16417910447757
1587.23223246243	7.881396	7.19999999999996	7.16417910447757
1586.93396424439	7.7838864	7.19999999999996	7.16417910447757
1586.63580810474	7.9322976	7.46666640000003	7.42951880597018
1586.33776398032	7.58712	7.19999999999996	7.16417910447757
1586.03983180801	7.7749092	7.19999999999996	7.16417910447757
1585.74201152475	7.629564	7.19999999999996	7.16417910447757
1585.44430306752	7.78821	7.19999999999996	7.16417910447757
1585.14670637335	7.7749344	7.19999999999996	7.16417910447757
1584.84922137932	7.9122816	7.46666640000003	7.42951880597018
1584.55184802254	7.9686336	7.46666640000003	7.42951880597018
1584.2545862402	7.93206	7.46666640000003	7.42951880597018
1583.9574359695	7.9494792	7.46666640000003	7.42951880597018
1583.66039714771	8.3121372	7.73333279999998	7.69485850746266
1583.36346971215	7.9302384	7.46666640000003	7.42951880597018
1583.06665360017	7.9916136	7.46666640000003	7.42951880597018
1582.76994874918	7.905144	7.19999999999996	7.16417910447757
1582.47335509662	7.8276744	7.19999999999996	7.16417910447757
1582.17687258001	7.842432	7.19999999999996	7.16417910447757
1581.88050113689	7.8806616	7.46666640000003	7.42951880597018
1581.58424070485	7.8864276	7.46666640000003	7.42951880597018
1581.28809122152	7.9565064	7.46666640000003	7.42951880597018
1580.99205262461	7.8433548	7.19999999999996	7.16417910447757
1580.69612485183	7.8005436	7.19999999999996	7.16417910447757
1580.40030784098	7.7962632	7.19999999999996	7.16417910447757
1580.10460152987	7.7090844	7.19999999999996	7.16417910447757
1579.80900585638	7.734726	7.19999999999996	7.16417910447757
1579.51352075844	7.8921936	7.19999999999996	7.16417910447757
1579.21814617399	7.8616152	7.19999999999996	7.16417910447757
1578.92288204107	7.8024036	7.19999999999996	7.16417910447757
1578.62772829772	7.9858044	7.46666640000003	7.42951880597018
1578.33268488205	7.8111624	7.19999999999996	7.16417910447757
1578.03775173222	7.81233	7.19999999999996	7.16417910447757
1577.74292878641	7.8428124	7.19999999999996	7.16417910447757
1577.44821598288	7.6912068	7.19999999999996	7.16417910447757
1577.15361325992	7.8405144	7.19999999999996	7.16417910447757
1576.85912055585	7.8856584	7.19999999999996	7.16417910447757
1576.56473780906	7.896966	7.46666640000003	7.42951880597018
1576.27046495799	7.9570524	7.46666640000003	7.42951880597018
1575.9763019411	7.799172	7.19999999999996	7.16417910447757
1575.68224869691	7.8890988	7.46666640000003	7.42951880597018
1575.38830516399	7.9749144	7.46666640000003	7.42951880597018
1575.09447128095	7.9143276	7.46666640000003	7.42951880597018
1574.80074698644	7.7894268	7.19999999999996	7.16417910447757
1574.50713221918	7.7330916	7.19999999999996	7.16417910447757
1574.21362691791	7.9167804	7.46666640000003	7.42951880597018
1573.92023102142	7.850358	7.19999999999996	7.16417910447757
1573.62694446856	7.8968964	7.19999999999996	7.16417910447757
1573.33376719821	7.859388	7.19999999999996	7.16417910447757
1573.04069914929	7.9025472	7.46666640000003	7.42951880597018
1572.7477402608	8.0462244	7.46666640000003	7.42951880597018
1572.45489047174	7.7980188	7.19999999999996	7.16417910447757
1572.16214972119	7.7865036	7.19999999999996	7.16417910447757
1571.86951794827	7.7042088	7.19999999999996	7.16417910447757
1571.57699509212	7.787484	7.19999999999996	7.16417910447757
1571.28458109195	7.6251132	7.19999999999996	7.16417910447757
1570.99227588701	7.528266	6.93333360000005	6.89883940298513
1570.7000794166	7.6732176	7.19999999999996	7.16417910447757
1570.40799162005	7.6745184	7.19999999999996	7.16417910447757
1570.11601243675	7.7887632	7.19999999999996	7.16417910447757
1569.82414180613	7.8160932	7.19999999999996	7.16417910447757
1569.53237966766	7.7996052	7.19999999999996	7.16417910447757
1569.24072596086	7.6904688	7.19999999999996	7.16417910447757
1568.94918062529	7.6476552	7.19999999999996	7.16417910447757
1568.65774360057	7.7041836	7.19999999999996	7.16417910447757
1568.36641482635	7.655244	7.19999999999996	7.16417910447757
1568.07519424232	7.6219068	7.19999999999996	7.16417910447757
1567.78408178824	7.7138556	7.19999999999996	7.16417910447757
1567.49307740388	7.5832752	7.19999999999996	7.16417910447757
1567.20218102909	7.6387836	7.19999999999996	7.16417910447757
1566.91139260373	7.6127028	7.19999999999996	7.16417910447757
1566.62071206774	7.6772184	7.19999999999996	7.16417910447757
1566.33013936108	7.6198452	7.19999999999996	7.16417910447757
1566.03967442376	7.612566	7.19999999999996	7.16417910447757
1565.74931719583	7.5858516	7.19999999999996	7.16417910447757
1565.4590676174	7.645764	7.19999999999996	7.16417910447757
1565.16892562861	7.6923216	7.19999999999996	7.16417910447757
1564.87889116966	7.6256832	7.19999999999996	7.16417910447757
1564.58896418076	7.6423104	7.19999999999996	7.16417910447757
1564.29914460221	7.6762392	7.19999999999996	7.16417910447757
1564.00943237432	7.6299576	7.19999999999996	7.16417910447757
1563.71982743747	7.6193664	7.19999999999996	7.16417910447757
1563.43032973205	7.5851676	7.19999999999996	7.16417910447757
1563.14093919853	7.7147004	7.19999999999996	7.16417910447757
1562.8516557774	7.682358	7.19999999999996	7.16417910447757
1562.56247940921	7.6767588	7.19999999999996	7.16417910447757
1562.27341003453	7.5960816	7.19999999999996	7.16417910447757
1561.98444759402	7.584438	6.93333360000005	6.89883940298513
1561.69559202833	7.6059312	7.19999999999996	7.16417910447757
1561.40684327818	7.6525272	7.19999999999996	7.16417910447757
1561.11820128435	7.434588	6.93333360000005	6.89883940298513
1560.82966598763	7.622856	7.19999999999996	7.16417910447757
1560.54123732887	7.590042	7.19999999999996	7.16417910447757
1560.25291524897	7.6333392	7.19999999999996	7.16417910447757
1559.96469968886	7.662324	7.19999999999996	7.16417910447757
1559.67659058953	7.627056	7.19999999999996	7.16417910447757
1559.38858789199	7.6293096	7.19999999999996	7.16417910447757
1559.10069153733	7.6405248	7.19999999999996	7.16417910447757
1558.81290146664	7.6562112	7.19999999999996	7.16417910447757
1558.52521762109	7.7039172	7.19999999999996	7.16417910447757
1558.23763994187	7.6255068	7.19999999999996	7.16417910447757
1557.95016837022	7.6672176	7.19999999999996	7.16417910447757
1557.66280284743	7.6073724	7.19999999999996	7.16417910447757
1557.37554331483	7.6191216	7.19999999999996	7.16417910447757
1557.08838971378	7.61844	7.19999999999996	7.16417910447757
1556.80134198571	7.484604	6.93333360000005	6.89883940298513
1556.51440007207	7.474794	6.93333360000005	6.89883940298513
1556.22756391436	7.8025128	7.19999999999996	7.16417910447757
1555.94083345413	7.7510628	7.19999999999996	7.16417910447757
1555.65420863297	7.6795608	7.19999999999996	7.16417910447757
1555.3676893925	7.7240268	7.19999999999996	7.16417910447757
1555.08127567439	7.383288	6.93333360000005	6.89883940298513
1554.79496742038	7.4548932	6.93333360000005	6.89883940298513
1554.5087645722	7.3693488	6.93333360000005	6.89883940298513
1554.22266707167	7.1498376	6.66666719999999	6.63349970149253
1553.93667486063	7.3896072	6.93333360000005	6.89883940298513
1553.65078788098	7.4477232	6.93333360000005	6.89883940298513
1553.36500607463	7.343574	6.66666719999999	6.63349970149253
1553.07932938356	7.4171016	6.93333360000005	6.89883940298513
1552.79375774979	7.2971496	6.66666719999999	6.63349970149253
1552.50829111538	7.2698484	6.66666719999999	6.63349970149253
1552.22292942243	7.35654	6.66666719999999	6.63349970149253
1551.93767261308	7.2342396	6.66666719999999	6.63349970149253
1551.65252062951	7.2489504	6.66666719999999	6.63349970149253
1551.36747341397	7.281384	6.66666719999999	6.63349970149253
1551.08253090871	7.2465528	6.66666719999999	6.63349970149253
1550.79769305606	7.2877716	6.66666719999999	6.63349970149253
1550.51295979836	7.3056996	6.66666719999999	6.63349970149253
1550.22833107802	7.4774112	6.93333360000005	6.89883940298513
1549.94380683747	7.3733928	6.93333360000005	6.89883940298513
1549.65938701921	7.5523488	6.93333360000005	6.89883940298513
1549.37507156575	7.609776	7.19999999999996	7.16417910447757
1549.09086041966	7.3560672	6.66666719999999	6.63349970149253
1548.80675352356	7.3489212	6.93333360000005	6.89883940298513
1548.52275082008	7.3419804	6.66666719999999	6.63349970149253
1548.23885225193	7.2801456	6.66666719999999	6.63349970149253
1547.95505776185	7.5042492	6.93333360000005	6.89883940298513
1547.6713672926	7.3827684	6.93333360000005	6.89883940298513
1547.38778078701	7.1441412	6.66666719999999	6.63349970149253
1547.10429818794	7.2233508	6.66666719999999	6.63349970149253
1546.8209194383	7.23507	6.66666719999999	6.63349970149253
1546.53764448102	7.1235972	6.66666719999999	6.63349970149253
1546.2544732591	7.3034376	6.66666719999999	6.63349970149253
1545.97140571556	7.302384	6.66666719999999	6.63349970149253
1545.68844179348	7.1700384	6.66666719999999	6.63349970149253
1545.40558143596	7.1382348	6.66666719999999	6.63349970149253
1545.12282458616	7.2322656	6.66666719999999	6.63349970149253
1544.84017118727	7.2368436	6.66666719999999	6.63349970149253
1544.55762118254	7.191342	6.66666719999999	6.63349970149253
1544.27517451523	7.2517464	6.66666719999999	6.63349970149253
1543.99283112868	7.3373616	6.66666719999999	6.63349970149253
1543.71059096623	7.3258272	6.66666719999999	6.63349970149253
1543.4284539713	7.1647644	6.66666719999999	6.63349970149253
1543.14642008733	7.2760896	6.66666719999999	6.63349970149253
1542.8644892578	7.3209312	6.66666719999999	6.63349970149253
1542.58266142623	7.3381104	6.66666719999999	6.63349970149253
1542.30093653621	7.3046556	6.66666719999999	6.63349970149253
1542.01931453133	7.2561648	6.66666719999999	6.63349970149253
1541.73779535524	7.1318172	6.66666719999999	6.63349970149253
1541.45637895165	7.2156828	6.66666719999999	6.63349970149253
1541.17506526427	7.312932	6.66666719999999	6.63349970149253
1540.89385423688	7.3532472	6.66666719999999	6.63349970149253
1540.61274581331	7.3066596	6.66666719999999	6.63349970149253
1540.3317399374	7.3057296	6.66666719999999	6.63349970149253
1540.05083655304	7.2939648	6.66666719999999	6.63349970149253
1539.77003560419	7.2329808	6.66666719999999	6.63349970149253
1539.48933703481	7.2140148	6.66666719999999	6.63349970149253
1539.20874078893	7.1243328	6.66666719999999	6.63349970149253
1538.9282468106	7.0816212	6.66666719999999	6.63349970149253
1538.64785504393	7.289034	6.66666719999999	6.63349970149253
1538.36756543305	7.2774228	6.66666719999999	6.63349970149253
1538.08737792216	7.4012448	6.93333360000005	6.89883940298513
1537.80729245546	7.4240484	6.93333360000005	6.89883940298513
1537.52730897723	7.480452	6.93333360000005	6.89883940298513
1537.24742743178	7.3296672	6.66666719999999	6.63349970149253
1536.96764776343	7.3670364	6.66666719999999	6.63349970149253
1536.68796991659	7.2802668	6.66666719999999	6.63349970149253
1536.40839383567	7.4327196	6.93333360000005	6.89883940298513
1536.12891946514	7.2715056	6.66666719999999	6.63349970149253
1535.84954674951	7.3441428	6.66666719999999	6.63349970149253
1535.57027563332	7.281606	6.66666719999999	6.63349970149253
1535.29110606117	7.1770284	6.66666719999999	6.63349970149253
1535.01203797767	7.2938136	6.66666719999999	6.63349970149253
1534.7330713275	7.1292216	6.66666719999999	6.63349970149253
1534.45420605536	7.3103712	6.66666719999999	6.63349970149253
1534.17544210601	7.260618	6.66666719999999	6.63349970149253
1533.89677942422	7.0827984	6.60382200000003	6.57096716417913
1533.61821795484	7.1085024	6.66666719999999	6.63349970149253
1533.33975764272	7.0384644	6.60382200000003	6.57096716417913
1533.06139843277	6.9991908	6.39999960000001	6.36815880597016
1532.78314026995	7.0080804	6.39999960000001	6.36815880597016
1532.50498309925	6.9414744	6.39999960000001	6.36815880597016
1532.22692686568	7.103472	6.66666719999999	6.63349970149253
1531.94897151432	7.1417736	6.66666719999999	6.63349970149253
1531.67111699028	7.15533	6.66666719999999	6.63349970149253
1531.3933632387	7.2577908	6.66666719999999	6.63349970149253
1531.11571020477	7.1553372	6.66666719999999	6.63349970149253
1530.83815783372	7.0107696	6.39999960000001	6.36815880597016
1530.56070607082	7.3093224	6.66666719999999	6.63349970149253
1530.28335486137	7.2306732	6.66666719999999	6.63349970149253
1530.00610415073	7.2711264	6.66666719999999	6.63349970149253
1529.72895388426	7.2332748	6.66666719999999	6.63349970149253
1529.45190400741	7.2806928	6.66666719999999	6.63349970149253
1529.17495446563	7.191798	6.66666719999999	6.63349970149253
1528.89810520444	7.2283128	6.66666719999999	6.63349970149253
1528.62135616937	7.0886868	6.66666719999999	6.63349970149253
1528.344707306	7.0985052	6.66666719999999	6.63349970149253
1528.06815855997	7.1441208	6.66666719999999	6.63349970149253
1527.79170987693	7.1123652	6.66666719999999	6.63349970149253
1527.51536120258	7.1224812	6.66666719999999	6.63349970149253
1527.23911248267	7.1570928	6.66666719999999	6.63349970149253
1526.96296366298	7.1613828	6.66666719999999	6.63349970149253
1526.68691468931	7.121466	6.66666719999999	6.63349970149253
1526.41096550755	7.0666488	6.66666719999999	6.63349970149253
1526.13511606357	7.1658096	6.66666719999999	6.63349970149253
1525.85936630332	7.0620804	6.66666719999999	6.63349970149253
1525.58371617277	6.4729704	6	5.97014925373134


==> data/gap2cap.txt <==
snr square  shaped  papr    awgn
0	0.31278	0.35368	0.34062	0.34929
0.1	0.31653	0.35644	0.34324	0.35193
0.2	0.32031	0.35916	0.34582	0.35453
0.3	0.32411	0.36184	0.34836	0.35707
0.4	0.32793	0.36447	0.35085	0.35957
0.5	0.33177	0.36705	0.35328	0.36201
0.6	0.33563	0.36958	0.35567	0.3644
0.7	0.33952	0.37206	0.358	0.36674
0.8	0.34342	0.37449	0.36028	0.36901
0.9	0.34735	0.37686	0.36249	0.37123
1	0.35129	0.37918	0.36465	0.37338
1.1	0.35526	0.38144	0.36675	0.37547
1.2	0.35924	0.38365	0.36878	0.37749
1.3	0.36324	0.38579	0.37075	0.37944
1.4	0.36726	0.38786	0.37265	0.38133
1.5	0.3713	0.38988	0.37449	0.38314
1.6	0.37535	0.39182	0.37625	0.38488
1.7	0.37942	0.3937	0.37795	0.38654
1.8	0.38351	0.39551	0.37956	0.38813
1.9	0.38761	0.39725	0.38111	0.38964
2	0.39172	0.39892	0.38258	0.39106
2.1	0.39585	0.40051	0.38396	0.39241
2.2	0.39999	0.40203	0.38527	0.39367
2.3	0.40414	0.40347	0.3865	0.39484
2.4	0.4083	0.40483	0.38764	0.39592
2.5	0.41248	0.4061	0.3887	0.39692
2.6	0.41666	0.4073	0.38967	0.39782
2.7	0.42085	0.40841	0.39056	0.39863
2.8	0.42504	0.40944	0.39135	0.39935
2.9	0.42924	0.41038	0.39206	0.39997
3	0.43344	0.41123	0.39267	0.40049
3.1	0.43764	0.412	0.39318	0.40091
3.2	0.44183	0.41267	0.39361	0.40124
3.3	0.44601	0.41326	0.39394	0.40146
3.4	0.45018	0.41375	0.39417	0.40158
3.5	0.45433	0.41414	0.3943	0.40159
3.6	0.45845	0.41445	0.39433	0.40151
3.7	0.46254	0.41466	0.39427	0.40132
3.8	0.4666	0.41478	0.39411	0.40102
3.9	0.47061	0.4148	0.39384	0.40062
4	0.47458	0.41473	0.39348	0.40011
4.1	0.47848	0.41456	0.39301	0.3995
4.2	0.48232	0.4143	0.39245	0.39878
4.3	0.48609	0.41395	0.39179	0.39795
4.4	0.48978	0.41351	0.39103	0.39702
4.5	0.49339	0.41297	0.39017	0.39599
4.6	0.49691	0.41235	0.38922	0.39485
4.7	0.50034	0.41163	0.38817	0.39362
4.8	0.50367	0.41084	0.38702	0.39228
4.9	0.50691	0.40995	0.38578	0.39084
5	0.51005	0.40899	0.38446	0.3893
5.1	0.5131	0.40794	0.38304	0.38767
5.2	0.51606	0.40681	0.38154	0.38594
5.3	0.51894	0.40561	0.37995	0.38411
5.4	0.52173	0.40433	0.37828	0.3822
5.5	0.52445	0.40298	0.37652	0.3802
5.6	0.52711	0.40156	0.37469	0.37811
5.7	0.52972	0.40007	0.37279	0.37593
5.8	0.53228	0.39851	0.3708	0.37367
5.9	0.53481	0.3969	0.36875	0.37133
6	0.53731	0.39522	0.36663	0.36891
6.1	0.5398	0.39349	0.36445	0.36642
6.2	0.54228	0.3917	0.3622	0.36384
6.3	0.54475	0.38986	0.35989	0.3612
6.4	0.54722	0.38797	0.35752	0.35849
6.5	0.5497	0.38603	0.3551	0.3557
6.6	0.55218	0.38405	0.35262	0.35286
6.7	0.55466	0.38203	0.35009	0.34994
6.8	0.55714	0.37998	0.34752	0.34697
6.9	0.5596	0.3779	0.3449	0.34395
7	0.56204	0.37578	0.34224	0.34086
7.1	0.56444	0.37364	0.33954	0.33773
7.2	0.5668	0.37148	0.3368	0.33455
7.3	0.56909	0.3693	0.33403	0.33133
7.4	0.57129	0.36711	0.33123	0.32807
7.5	0.5734	0.36491	0.32841	0.32478
7.6	0.57539	0.3627	0.32556	0.32146
7.7	0.57725	0.36049	0.32269	0.31812
7.8	0.57897	0.35828	0.31981	0.31476
7.9	0.58053	0.35608	0.31692	0.31139
8	0.58192	0.35388	0.31402	0.30801
8.1	0.58314	0.35171	0.31112	0.30465
8.2	0.58418	0.34955	0.30822	0.30129
8.3	0.58504	0.34741	0.30534	0.29796
8.4	0.58572	0.34531	0.30247	0.29465
8.5	0.58622	0.34324	0.29963	0.29138
8.6	0.58655	0.34121	0.29682	0.28815
8.7	0.58672	0.33923	0.29405	0.28497
8.8	0.58672	0.3373	0.29132	0.28186
8.9	0.58657	0.33543	0.28864	0.27881
9	0.58628	0.33363	0.28603	0.27583
9.1	0.58586	0.33191	0.28349	0.27294
9.2	0.58533	0.33027	0.28103	0.27013
9.3	0.5847	0.32872	0.27865	0.26741
9.4	0.58399	0.32728	0.27637	0.26479
9.5	0.58322	0.32594	0.27419	0.26228
9.6	0.5824	0.32472	0.27212	0.25987
9.7	0.58156	0.32363	0.27017	0.25757
9.8	0.58071	0.32268	0.26834	0.25539
9.9	0.57989	0.32187	0.26665	0.25333
10	0.57909	0.32121	0.26509	0.2514
10.1	0.57836	0.32071	0.26367	0.2496
10.2	0.5777	0.32038	0.2624	0.24794
10.3	0.57714	0.32023	0.26128	0.24642
10.4	0.5767	0.32026	0.26032	0.24505
10.5	0.57638	0.32048	0.25951	0.24384
10.6	0.57621	0.3209	0.25888	0.2428
10.7	0.57619	0.32152	0.25842	0.24194
10.8	0.57635	0.32234	0.25813	0.24126
10.9	0.57669	0.32339	0.25801	0.24077
11	0.57722	0.32465	0.25809	0.24048
11.1	0.57793	0.32614	0.25835	0.24041
11.2	0.57882	0.32786	0.2588	0.24057
11.3	0.57989	0.32982	0.25946	0.24096
11.4	0.58113	0.33201	0.26033	0.24159
11.5	0.58252	0.33445	0.26142	0.24248
11.6	0.58403	0.33714	0.26273	0.24363
11.7	0.58565	0.34009	0.26429	0.24506
11.8	0.58736	0.3433	0.26609	0.24678
11.9	0.58914	0.34677	0.26816	0.24878
12	0.59096	0.35051	0.2705	0.25109
12.1	0.59281	0.35454	0.27313	0.25372
12.2	0.59468	0.35884	0.27607	0.25666
12.3	0.59656	0.36344	0.27931	0.25993
12.4	0.59845	0.36834	0.28288	0.26353
12.5	0.60037	0.37355	0.28679	0.26748
12.6	0.60231	0.37907	0.29106	0.27178
12.7	0.6043	0.38492	0.29569	0.27644
12.8	0.60635	0.3911	0.3007	0.28148
12.9	0.60849	0.39762	0.3061	0.28689
13	0.61075	0.4045	0.31189	0.29269
13.1	0.61314	0.41174	0.3181	0.29889
13.2	0.61569	0.41935	0.32473	0.3055
13.3	0.61843	0.42735	0.33178	0.31254
13.4	0.62137	0.43574	0.33928	0.32
13.5	0.62453	0.44453	0.34722	0.32791
13.6	0.62793	0.45374	0.35561	0.33628
13.7	0.63159	0.46337	0.36447	0.34512
13.8	0.6355	0.47344	0.3738	0.35443
13.9	0.63968	0.48395	0.3836	0.36423
14	0.64413	0.49491	0.39389	0.37454
14.1	0.64885	0.50633	0.40467	0.38536
14.2	0.65384	0.51821	0.41595	0.39669
14.3	0.65909	0.53057	0.42772	0.40856
14.4	0.6646	0.5434	0.44	0.42097
14.5	0.67035	0.55672	0.4528	0.43393
14.6	0.67635	0.57053	0.46611	0.44744
14.7	0.68257	0.58482	0.47995	0.46152
14.8	0.68901	0.59961	0.49432	0.47617
14.9	0.69566	0.6149	0.50922	0.4914
15	0.70251	0.63069	0.52467	0.50721
15.1	0.70957	0.64698	0.54067	0.52362
15.2	0.71684	0.66378	0.55723	0.54062
15.3	0.72433	0.68109	0.57436	0.55823
15.4	0.73204	0.69892	0.59206	0.57646
15.5	0.74	0.71727	0.61036	0.5953
15.6	0.74821	0.73615	0.62926	0.61477
15.7	0.75669	0.75556	0.64878	0.63488
15.8	0.76545	0.77552	0.66893	0.65563
15.9	0.77451	0.79604	0.68972	0.67704
16	0.78388	0.81713	0.71117	0.69911
16.1	0.79358	0.83879	0.73329	0.72186
16.2	0.80362	0.86104	0.75609	0.7453
16.3	0.81403	0.88389	0.77958	0.76943
16.4	0.82482	0.90736	0.80378	0.79427
16.5	0.83601	0.93146	0.8287	0.81982
16.6	0.84763	0.9562	0.85435	0.8461
16.7	0.85971	0.98159	0.88073	0.87312
16.8	0.87226	1.0076	0.90786	0.90088
16.9	0.88533	1.0344	0.93573	0.92938
17	0.89894	1.0618	0.96435	0.95863
17.1	0.91314	1.0898	0.99373	0.98864
17.2	0.92795	1.1186	1.0239	1.0194
17.3	0.94341	1.1481	1.0548	1.0509
17.4	0.95957	1.1783	1.0864	1.0832
17.5	0.97647	1.2092	1.1189	1.1162
17.6	0.99416	1.2409	1.152	1.15
17.7	1.0127	1.2732	1.186	1.1846
17.8	1.0321	1.3063	1.2206	1.2198
17.9	1.0524	1.34	1.2561	1.2558
18	1.0736	1.3745	1.2922	1.2926
18.1	1.0959	1.4097	1.3291	1.33
18.2	1.1192	1.4457	1.3668	1.3682
18.3	1.1435	1.4823	1.4051	1.4071
18.4	1.169	1.5196	1.4442	1.4467
18.5	1.1956	1.5577	1.484	1.487
18.6	1.2233	1.5964	1.5244	1.528
18.7	1.2521	1.6358	1.5656	1.5696
18.8	1.2821	1.6759	1.6075	1.612
18.9	1.3133	1.7167	1.65	1.655
19	1.3456	1.7581	1.6932	1.6986
19.1	1.379	1.8002	1.737	1.7429
19.2	1.4136	1.843	1.7816	1.7879
19.3	1.4492	1.8864	1.8267	1.8334
19.4	1.4858	1.9305	1.8725	1.8796
19.5	1.5234	1.9752	1.9189	1.9264
19.6	1.562	2.0205	1.9659	1.9738
19.7	1.6015	2.0665	2.0136	2.0218
19.8	1.6418	2.1131	2.0618	2.0704
19.9	1.683	2.1602	2.1106	2.1195
20	1.7249	2.208	2.1599	2.1691


==> data/lab_snr.csv <==
wv	snr	gmi
1525.564	9.672	6.38
1525.84	10.12	6.58
1526.116	9.925	6.53
1526.392	9.895	6.51
1526.667	9.887	6.51
1526.944	9.923	6.53
1527.22	9.982	6.57
1527.496	9.998	6.58
1527.772	10.085	6.63
1528.049	10.139	6.66
1528.325	10.253	6.73
1528.602	10.32	6.77
1528.879	10.351	6.79
1529.155	10.398	6.82
1529.432	10.394	6.82
1529.709	10.433	6.84
1529.987	10.58	6.93
1530.264	10.452	6.85
1530.541	10.691	6.99
1530.819	10.437	6.84
1531.096	10.434	6.84
1531.374	10.587	6.92
1531.652	10.532	6.89
1531.929	10.569	6.92
1532.207	10.556	6.9
1532.485	10.506	6.88
1532.764	10.34	6.77
1533.042	10.454	6.85
1533.32	10.481	6.86
1533.599	10.511	6.88
1533.877	10.58	6.92
1534.156	10.688	6.98
1534.435	10.629	6.96
1534.713	10.563	6.92
1534.992	10.794	7.05
1535.271	10.621	6.95
1535.551	10.731	7.02
1535.83	10.729	7.02
1536.109	10.682	6.99
1536.389	10.875	7.1
1536.668	10.68	6.99
1536.948	10.754	7.04
1537.228	10.753	7.03
1537.508	10.851	7.09
1537.788	10.86	7.1
1538.068	10.91	7.13
1538.348	10.825	7.07
1538.628	10.812	7.07
1538.909	10.609	6.94
1539.189	10.563	6.91
1539.47	10.647	6.96
1539.75	10.634	6.96
1540.031	10.772	7.04
1540.312	10.746	7.09
1540.593	10.702	6.99
1540.874	10.879	7.11
1541.155	10.783	7.05
1541.437	10.755	7.03
1541.718	10.648	6.97
1541.999	10.923	7.13
1542.281	10.889	7..12
1542.563	10.941	7.15
1542.845	10.87	7.1
1543.127	10.683	6.99
1543.409	10.666	6.98
1543.691	10.872	7.11
1543.973	10.926	7.14
1544.255	10.866	7.1
1544.538	10.609	6.94
1544.82	10.853	7.09
1545.103	10.776	7.04
1545.386	10.889	7.11
1545.669	10.734	7.02
1545.951	10.684	6.99
1546.235	10.715	7.01
1546.518	10.744	7.03
1546.801	10.79	7.05
1547.084	10.866	7.1
1547.368	10.84	7.02
1547.651	10.938	7.14
1547.935	11.22	7.31
1548.219	10.965	7.15
1548.503	10.924	7.13
1548.787	10.985	7.16
1549.071	10.941	7.14
1549.355	11.179	7.28
1549.639	11.2	7.31
1549.924	11.089	7.23
1550.208	11.148	7.27
1550.493	10.989	7.17
1550.778	10.9	7.13
1551.062	10.841	7.09
1551.347	10.952	7.15
1551.632	10.94	7.14
1551.918	10.897	7.12
1552.203	11.076	7.23
1552.488	10.902	7.12
1552.774	10.927	7.14
1553.059	11.148	7.26
1553.345	10.923	7.13
1553.631	11.206	7.31
1553.917	11.129	7.26
1554.203	11.073	7.22
1554.489	11.03	7.2
1554.775	11.226	7.34
1555.061	11.083	7.23
1555.348	11.237	7.32
1555.634	11.45	7.45
1555.921	11.559	7.51
1556.207	11.29	7.35
1556.494	11.357	7.39
1556.781	11.3	7.38
1557.068	11.318	7.37
1557.355	11.308	7.37
1557.643	11.432	7.44
1557.93	11.362	7.4
1558.217	11.425	7.44
1558.505	11.43	7.43
1558.793	11.407	7.43
1559.08	11.418	7.43
1559.368	11.383	7.4
1559.656	11.33	7.38
1559.944	11.422	7.44
1560.233	11.377	7.4
1560.521	11.318	7.37
1560.809	11.375	7.4
1561.098	11.384	7.39
1561.387	11.363	7.4
1561.675	11.339	7.39
1561.964	11.294	7.35
1562.253	11.381	7.4
1562.542	11.475	7.47
1562.831	11.354	7.39
1563.121	11.472	7.46
1563.41	11.42	7.43
1563.699	11.343	7.39
1563.989	11.467	7.46
1564.279	11.438	7.44
1564.569	11.458	7.45
1564.858	11.501	7.47
1565.149	11.258	7.55
1565.439	11.391	7.41
1565.729	11.409	7.42
1566.019	1.44	7.44
1566.31	11.465	7.45
1566.6	11.34	7.38
1566.891	11.374	7.4
1567.182	11.471	7.46
1567.473	11.499	7.48
1567.764	11.598	7.54
1568.055	11.474	7.46
1568.346	11.541	7.5
1568.637	11.554	7.51
1568.929	11.383	7.41
1569.22	11.465	7.46
1569.532	11.654	7.57
1569.824	11.654	7.57
1570.116	11.567	7.52
1570.408	11.587	7.53
1570.7	11.45	7.45
1570.992	11.372	7.4
1571.285	11.486	7.47
1571.577	11.66	7.58
1571.87	11.59	7.43
1572.162	11.674	7.57
1572.455	11.734	7.61
1572.748	11.787	7.65
1573.041	11.629	7.56
1573.334	11.722	7.61
1573.627	11.616	7.55
1573.92	11.551	7.5
1574.214	11.673	7.58
1574.507	11.488	7.47
1574.801	11.597	7.53
1575.094	11.761	7.64
1575.388	11.795	7.65
1575.682	11.608	7.55
1575.976	11.579	7.52
1576.27	11.761	7.63
1576.565	11.641	7.56
1576.859	11.702	7.6
1577.154	11.659	7.57
1577.448	11.435	7.44
1577.743	11.562	7.52
1578.038	11.506	7.48
1578.333	11.459	7.45
1578.628	11.584	7.52
1578.923	11.618	7.55
1579.218	11.639	7.56
1579.514	11.617	7.55
1579.809	11.597	7.54
1580.105	11.613	7.55
1580.4	11.694	7.6
1580.696	11.597	7.54
1580.992	11.547	7.5
1581.288	11.684	7.59
1581.584	11.714	7.61
1581.881	11.562	7.56
1582.177	11.611	7.55
1582.473	11.673	7.58
1582.77	11.701	7.6
1583.067	11.802	7.66
1583.363	11.599	7.52
1583.66	11.8	7.65
1583.957	11.791	7.65
1584.255	11.713	7.61
1584.552	11.752	7.63
1584.849	11.637	7.57
1585.147	11.62	7.55
1585.444	11.521	7.49
1585.742	11.473	7.46
1586.04	11.631	7.55
1586.338	11.518	7.49
1586.636	11.594	7.54
1586.934	11.553	7.51
1587.232	11.664	7.57
1587.531	11.594	7.53
1587.829	11.602	7.54
1588.128	11.599	7.54
1588.426	11.608	7.54
1588.725	11.581	7.53
1589.024	11.475	7.45
1589.323	11.487	7.47
1589.622	11.374	7.4
1589.922	11.526	7.49
1590.221	11.262	7.34
1590.521	11.38	7.41
1590.82	11.338	7.39
1591.12	11.466	7.45
1591.42	11.507	7.47
1591.72	11.289	7.34
1592.02	11.19	7.29
1592.32	11.403	7.42
1592.62	11.561	7.51
1592.921	11.661	7.58
1593.221	11.762	7.62
1593.522	11.39	7.42
1593.823	11.209	7.3
1594.123	11.334	7.38
1594.424	11.284	7.35
1594.726	11.324	7.36
1595.027	11.253	7.33
1595.328	11.218	7.31
1595.63	11.452	7.44
1595.931	11.321	7.37
1596.233	11.467	7.46
1596.534	11.489	7.47
1596.836	11.109	7.25
1597.138	11.279	7.34
1597.441	11.143	7.26
1597.743	11.263	7.34
1598.045	11.076	7.23
1598.348	11.373	7.41
1598.65	11.506	7.48
1598.953	11.51	7.48
1599.256	11.485	7.47
1599.559	11.431	7.44
1599.862	11.165	7.28
1600.165	11.332	7.38
1600.468	11.228	7.32
1600.771	11.464	7.46
1601.075	11.313	7.37
1601.378	11.468	7.46
1601.682	11.493	7.48
1601.986	11.404	7.42
1602.29	11.431	7.45
1602.594	11.378	7.38
1602.898	11.466	7.46
1603.203	11.177	7.29
1603.507	11.155	7.28
1603.811	11.284	7.33
1604.116	11.131	7.25
1604.421	11.367	7.39
1604.726	11.186	7.28
1605.031	11.434	7.44
1605.336	11.209	7.3
1605.641	11.152	7.26
1605.946	11.248	7.32
1606.252	11.069	7.22
1606.557	11.195	7.29
1606.863	10.918	7.13
1607.169	11.089	7.23
1607.475	10.816	7.07
1607.781	10.838	7.08
1608.087	10.833	7.08
1608.393	10.831	7.07
1608.7	10.636	6.87
1609.006	10.868	7.09
1609.313	10.761	6.97
1609.62	10.923	7.14
1609.926	11.0023	7.17
1610.233	11.034	7.19
1610.541	11.086	7.23
1610.848	11.052	7.21
1611.155	10.942	7.13
1611.463	10.9	7.13
1611.77	10.959	7.13
1612.078	10.786	7.04
1612.386	10.892	7.11
1612.693	10.855	7.11
1613.001	10.71	7
1613.31	10.204	6.68
1613.618	10.594	6.93
1613.926	10.506	6.87
1614.235	9.597	6.32
1614.543	7.377	5


==> data/nf_meas.txt <==
wv nf
1526.06	3.5157
1526.84	3.4339
1527.62	3.371
1528.39	3.3577
1529.18	3.2821
1529.96	3.3539
1530.74	3.3076
1531.52	3.2017
1532.31	3.094
1533.09	2.9021
1533.87	2.8548
1534.66	2.9038
1535.44	2.8612
1536.23	2.989
1537.02	3.0705
1537.81	3.0426
1538.6	2.9869
1539.39	3.1296
1540.18	3.0946
1540.97	3.0738
1541.76	3.0497
1542.55	2.9863
1543.35	2.9981
1544.14	2.9507
1544.94	2.9677
1545.73	2.9234
1546.53	2.8857
1547.33	2.8873
1548.13	2.8856
1548.93	2.7714
1549.73	2.6957
1550.53	2.6359
1551.34	2.5735
1552.14	2.6211
1552.94	2.5474
1553.75	2.4135
1554.55	2.373
1555.36	2.3352
1556.17	2.1623
1556.97	2.1346
1557.78	2.0501
1558.59	1.932
1559.4	1.833
1560.22	1.6846
1561.03	1.5976
1561.84	1.5869
1562.66	1.5428
1563.47	1.5276
1564.29	1.4839
1565.1	1.4618
1565.92	1.3522
1566.74	1.2977
1567.56	1.294
1568.38	1.261
1569.2	1.1604
1570.02	1.0629
1570.84	1.0853
1571.67	1.0201
1572.49	0.9289
1573.32	0.8892
1574.14	0.876
1574.97	0.8075
1575.8	0.7038
1576.63	0.6042
1577.46	0.5874
1578.29	0.6493
1579.12	0.5647
1579.95	0.4764
1580.78	0.4325
1581.62	0.4526
1582.45	0.434
1583.29	0.4
1584.13	0.3856
1584.96	0.2738
1585.8	0.1865
1586.64	0.1897
1587.48	0.1942
1588.32	0.0528
1589.16	0.1133
1590.01	0.1312
1590.85	0.1209
1591.7	0.0495
1592.54	0.0016
1593.39	0.1525
1594.24	0.2286
1595.08	0.0399
1595.93	-0.113
1596.78	-0.0801
1597.63	-0.1776
1598.49	-0.0998
1599.34	-0.111
1600.19	-0.2929
1601.05	-0.2463
1601.9	-0.2785
1602.76	-0.2893
1603.62	-0.1901
1604.48	-0.1611
1605.33	-0.098
1606.19	0.0483
1607.05	-0.0394
1607.92	0.0908
1608.78	0.1735
1609.64	-0.0633
1610.51	-0.0703
1611.37	-0.1504
1612.24	-0.5436
1613.11	-0.7625


==> data/nf_sim.txt <==
wv nf	
1525.87	3.4597
1526.16	3.44026
1526.44	3.41968
1526.73	3.39746
1527.02	3.3737
1527.31	3.3497
1527.59	3.32746
1527.88	3.30968
1528.17	3.29615
1528.46	3.2854
1528.75	3.27749
1529.03	3.27015
1529.32	3.26076
1529.61	3.24965
1529.9	3.23698
1530.19	3.22308
1530.47	3.20623
1530.76	3.18315
1531.05	3.15372
1531.34	3.11946
1531.63	3.08246
1531.91	3.04472
1532.2	3.00803
1532.49	2.97331
1532.78	2.93955
1533.07	2.90544
1533.35	2.8708
1533.64	2.83731
1533.93	2.80738
1534.22	2.78292
1534.51	2.76391
1534.79	2.74946
1535.08	2.73778
1535.37	2.72786
1535.66	2.7207
1535.95	2.71749
1536.23	2.71984
1536.52	2.72756
1536.81	2.73972
1537.1	2.75356
1537.39	2.76675
1537.67	2.78081
1537.96	2.79702
1538.25	2.81609
1538.54	2.83562
1538.83	2.85242
1539.11	2.86477
1539.4	2.87328
1539.69	2.87915
1539.98	2.88349
1540.26	2.88758
1540.55	2.89143
1540.84	2.89444
1541.13	2.89601
1541.42	2.89614
1541.7	2.89493
1541.99	2.89268
1542.28	2.88929
1542.57	2.88367
1542.86	2.8751
1543.14	2.86398
1543.43	2.84993
1543.72	2.83374
1544.01	2.81641
1544.3	2.79924
1544.58	2.78313
1544.87	2.76818
1545.16	2.75369
1545.45	2.73916
1545.74	2.72458
1546.02	2.70947
1546.31	2.69363
1546.6	2.67694
1546.89	2.66
1547.18	2.64393
1547.46	2.62842
1547.75	2.61266
1548.04	2.59506
1548.33	2.57424
1548.62	2.55196
1548.9	2.53015
1549.19	2.51049
1549.48	2.49251
1549.77	2.47347
1550.06	2.4511
1550.34	2.42608
1550.63	2.40042
1550.92	2.37583
1551.21	2.3537
1551.5	2.33392
1551.78	2.31531
1552.07	2.29666
1552.36	2.27725
1552.65	2.25823
1552.93	2.24064
1553.22	2.22583
1553.51	2.21278
1553.8	2.19928
1554.09	2.18345
1554.37	2.16337
1554.66	2.14005
1554.95	2.116
1555.24	2.0931
1555.53	2.07086
1555.81	2.04769
1556.1	2.02157
1556.39	1.99241
1556.68	1.96211
1556.97	1.93217
1557.25	1.9039
1557.54	1.87718
1557.83	1.85112
1558.12	1.82472
1558.41	1.79809
1558.69	1.772
1558.98	1.74708
1559.27	1.72393
1559.56	1.70183
1559.85	1.68019
1560.13	1.65811
1560.42	1.63559
1560.71	1.61323
1561	1.59173
1561.29	1.57139
1561.57	1.55182
1561.86	1.53219
1562.15	1.51193
1562.44	1.49133
1562.73	1.47099
1563.01	1.45091
1563.3	1.43179
1563.59	1.41333
1563.88	1.39493
1564.17	1.37578
1564.45	1.35591
1564.74	1.33598
1565.03	1.31712
1565.32	1.30021
1565.6	1.28447
1565.89	1.26889
1566.18	1.25237
1566.47	1.2348
1566.76	1.21681
1567.04	1.19906
1567.33	1.18157
1567.62	1.16315
1567.91	1.14369
1568.2	1.12388
1568.48	1.10354
1568.77	1.08266
1569.06	1.06063
1569.35	1.03797
1569.64	1.01696
1569.92	0.99881
1570.21	0.98333
1570.5	0.96921
1570.79	0.95424
1571.08	0.93683
1571.36	0.91579
1571.65	0.89151
1571.94	0.86538
1572.23	0.83991
1572.52	0.81561
1572.8	0.79166
1573.09	0.76687
1573.38	0.74115
1573.67	0.71578
1573.96	0.69247
1574.24	0.67183
1574.53	0.65254
1574.82	0.63391
1575.11	0.61514
1575.4	0.59604
1575.68	0.57679
1575.97	0.55779
1576.26	0.53947
1576.55	0.5213
1576.83	0.5032
1577.12	0.48404
1577.41	0.46416
1577.7	0.44423
1577.99	0.42526
1578.27	0.40805
1578.56	0.39259
1578.85	0.3779
1579.14	0.36248
1579.43	0.34631
1579.71	0.3298
1580	0.31405
1580.29	0.29946
1580.58	0.28543
1580.87	0.27066
1581.15	0.25505
1581.44	0.2389
1581.73	0.2228
1582.02	0.20767
1582.31	0.1939
1582.59	0.18068
1582.88	0.16814
1583.17	0.15534
1583.46	0.14192
1583.75	0.12884
1584.03	0.11662
1584.32	0.10577
1584.61	0.09598
1584.9	0.08544
1585.19	0.07307
1585.47	0.05976
1585.76	0.04661
1586.05	0.03451
1586.34	0.02408
1586.63	0.0135
1586.91	0.00189
1587.2	-0.01196
1587.49	-0.02696
1587.78	-0.04139
1588.07	-0.05336
1588.35	-0.06218
1588.64	-0.06943
1588.93	-0.07683
1589.22	-0.08577
1589.51	-0.09624
1589.79	-0.10706
1590.08	-0.11721
1590.37	-0.12562
1590.66	-0.13245
1590.94	-0.13832
1591.23	-0.14364
1591.52	-0.14979
1591.81	-0.15729
1592.1	-0.16604
1592.38	-0.1758
1592.67	-0.18593
1592.96	-0.19548
1593.25	-0.20358
1593.54	-0.20992
1593.82	-0.21489
1594.11	-0.21992
1594.4	-0.22607
1594.69	-0.23237
1594.98	-0.23801
1595.26	-0.24239
1595.55	-0.24651
1595.84	-0.25207
1596.13	-0.25997
1596.42	-0.2695
1596.7	-0.27989
1596.99	-0.2897
1597.28	-0.29827
1597.57	-0.30567
1597.86	-0.31231
1598.14	-0.31869
1598.43	-0.3248
1598.72	-0.33017
1599.01	-0.33397
1599.3	-0.33591
1599.58	-0.33679
1599.87	-0.33791
1600.16	-0.34017
1600.45	-0.34348
1600.74	-0.34651
1601.02	-0.3488
1601.31	-0.34992
1601.6	-0.35049
1601.89	-0.35119
1602.17	-0.35272
1602.46	-0.35481
1602.75	-0.35593
1603.04	-0.3557
1603.33	-0.3544
1603.61	-0.35254
1603.9	-0.35102
1604.19	-0.35075
1604.48	-0.35201
1604.77	-0.35422
1605.05	-0.35506
1605.34	-0.35225
1605.63	-0.34757
1605.92	-0.34384
1606.21	-0.34324
1606.49	-0.34388
1606.78	-0.34247
1607.07	-0.3365
1607.36	-0.32736
1607.65	-0.31767
1607.93	-0.30981
1608.22	-0.3065
1608.51	-0.30722
1608.8	-0.30989
1609.09	-0.3126
1609.37	-0.31554
1609.66	-0.32063
1609.95	-0.32906
1610.24	-0.34182
1610.53	-0.35783
1610.81	-0.37468
1611.1	-0.39037
1611.39	-0.40419
1611.68	-0.41636
1611.97	-0.42707
1612.25	-0.43652
1612.54	-0.44581
1612.83	-0.45653
1613.12	-0.4702
1613.41	-0.48081
1613.69	-0.47536
1613.98	-0.44665
1614.27	-0.39768
1614.56	-0.36275
1614.84	-0.37536

